Bayesian Structure Learning with Generative Flow Networks

In Bayesian structure learning, we are interested in inferring a distribution over the directed acyclic graph (DAG) structure of Bayesian networks, from data. Defining such a distribution is very challenging, due to the combinatorially large sample space, and approximations based on MCMC are often required. Recently, a novel class of probabilistic models, called Generative Flow Networks (GFlowNets), have been introduced as a general framework for generative modeling of discrete and composite objects, such as graphs. In this work, we propose to use a GFlowNet as an alternative to MCMC for approximating the posterior distribution over the structure of Bayesian networks, given a dataset of observations. Generating a sample DAG from this approximate distribution is viewed as a sequential decision problem, where the graph is constructed one edge at a time, based on learned transition probabilities. Through evaluation on both simulated and real data, we show that our approach, called DAG-GFlowNet, provides an accurate approximation of the posterior over DAGs, and it compares favorably against other methods based on MCMC or variational inference.

==> figures/sachs-comparison/bcdnets.csv <==
cpdag,score,marginal,unique_dags
0,-10853.751690038309,0.859375,1
1,-10824.967999156115,0.140625,1


==> figures/sachs-comparison/dibs.csv <==
cpdag,score,marginal,unique_dags
0,-11165.235344856672,0.0010152284263959391,1
1,-11169.0702185898,0.0010152284263959391,1
2,-11147.19534551742,0.0010152284263959391,1
3,-11140.15087015705,0.0010152284263959391,1
4,-11148.142228484681,0.0010152284263959391,1
5,-11170.182513317113,0.0010152284263959391,1
6,-11161.20528473361,0.0010152284263959391,1
7,-11165.990355279328,0.0010152284263959391,1
8,-11163.884554717213,0.0010152284263959391,1
9,-11153.173274571442,0.0010152284263959391,1
10,-11155.34728245396,0.0010152284263959391,1
11,-11156.470028499323,0.0010152284263959391,1
12,-11217.528922725767,0.0010152284263959391,1
13,-11182.601260564159,0.0010152284263959391,1
14,-10735.999430430084,0.0010152284263959391,1
15,-10728.827529134644,0.0010152284263959391,1
16,-10747.225304307312,0.0010152284263959391,1
17,-10795.103975322685,0.0010152284263959391,1
18,-10745.453167583208,0.0010152284263959391,1
19,-10739.896339045357,0.0010152284263959391,1
20,-10733.860490771753,0.0010152284263959391,1
21,-10750.074908102739,0.0010152284263959391,1
22,-10742.165708467424,0.0010152284263959391,1
23,-10736.101511112054,0.0010152284263959391,1
24,-10733.418085640507,0.0010152284263959391,1
25,-10741.393837293865,0.0010152284263959391,1
26,-10755.891780568492,0.0010152284263959391,1
27,-10812.980208692285,0.0010152284263959391,1
28,-10723.00303474425,0.0010152284263959391,1
29,-10755.17302651016,0.0010152284263959391,1
30,-10723.384878647465,0.0010152284263959391,1
31,-10792.7317199073,0.0010152284263959391,1
32,-10724.906411559283,0.0010152284263959391,1
33,-10726.915379327553,0.0010152284263959391,1
34,-10731.619548014753,0.0010152284263959391,1
35,-10797.009926427778,0.0010152284263959391,1
36,-10727.228592356918,0.0010152284263959391,1
37,-10735.14619641226,0.0010152284263959391,1
38,-10723.482794977437,0.0010152284263959391,1
39,-10729.104082839749,0.0010152284263959391,1
40,-10751.047389593825,0.0020304568527918783,2
41,-10728.64599787419,0.0010152284263959391,1
42,-10726.54237680886,0.0010152284263959391,1
43,-10733.408642444241,0.0010152284263959391,1
44,-11094.279690076874,0.0010152284263959391,1
45,-10727.432085860744,0.0010152284263959391,1
46,-11078.809978928368,0.0010152284263959391,1
47,-10733.099659600633,0.0010152284263959391,1
48,-10734.652573698797,0.0010152284263959391,1
49,-10720.289119634997,0.0010152284263959391,1
50,-10729.11343636857,0.0010152284263959391,1
51,-10732.457279683556,0.0010152284263959391,1
52,-10731.32492289548,0.0010152284263959391,1
53,-10722.932566176129,0.0010152284263959391,1
54,-10786.447211732546,0.0010152284263959391,1
55,-10741.315485913688,0.0010152284263959391,1
56,-10731.209928015236,0.0010152284263959391,1
57,-10738.019549228022,0.0010152284263959391,1
58,-10745.058553077708,0.0010152284263959391,1
59,-10737.032464152999,0.0010152284263959391,1
60,-10743.047258714603,0.0010152284263959391,1
61,-10738.150985365553,0.0010152284263959391,1
62,-10737.639354765764,0.0010152284263959391,1
63,-10813.447042632239,0.0010152284263959391,1
64,-10735.132940271556,0.0010152284263959391,1
65,-10739.31121150019,0.0010152284263959391,1
66,-10736.540027235242,0.0010152284263959391,1
67,-10738.98765119313,0.0010152284263959391,1
68,-10743.763575402947,0.0010152284263959391,1
69,-10741.331389029021,0.0010152284263959391,1
70,-11093.89325693016,0.0010152284263959391,1
71,-10742.201898601252,0.0010152284263959391,1
72,-10723.470638289422,0.0010152284263959391,1
73,-10797.119333555489,0.0010152284263959391,1
74,-10783.602007309993,0.0010152284263959391,1
75,-11096.821952510862,0.0010152284263959391,1
76,-10729.750801664928,0.0010152284263959391,1
77,-10728.380363248256,0.0010152284263959391,1
78,-10737.140337549907,0.0010152284263959391,1
79,-10732.96061139715,0.0010152284263959391,1
80,-10751.796733080158,0.0010152284263959391,1
81,-10821.107421260605,0.0010152284263959391,1
82,-10748.562257986787,0.0010152284263959391,1
83,-10752.55546437599,0.0010152284263959391,1
84,-10729.359635094073,0.0010152284263959391,1
85,-10749.755096030547,0.0010152284263959391,1
86,-10744.250029679759,0.0010152284263959391,1
87,-10739.38340104646,0.0010152284263959391,1
88,-10747.089351914716,0.0010152284263959391,1
89,-10724.43627219302,0.0010152284263959391,1
90,-10759.258542951895,0.0010152284263959391,1
91,-10807.825554839932,0.0010152284263959391,1
92,-10765.09561942539,0.0010152284263959391,1
93,-10749.624321024756,0.0010152284263959391,1
94,-10730.107628506901,0.0010152284263959391,1
95,-10784.79390082581,0.0010152284263959391,1
96,-10810.005814769698,0.0010152284263959391,1
97,-10742.012948734067,0.0010152284263959391,1
98,-10732.138011282661,0.0010152284263959391,1
99,-10737.97222060805,0.0010152284263959391,1
100,-10736.843210487306,0.0010152284263959391,1
101,-10733.616007625651,0.0010152284263959391,1
102,-10733.100427475809,0.0010152284263959391,1
103,-10732.591435052864,0.0010152284263959391,1
104,-10738.50543771546,0.0010152284263959391,1
105,-10743.321798124582,0.0010152284263959391,1
106,-10739.183938864124,0.0010152284263959391,1
107,-10737.984035257734,0.0010152284263959391,1
108,-10739.441791857173,0.0010152284263959391,1
109,-10740.350953269846,0.0010152284263959391,1
110,-10748.001565568979,0.0010152284263959391,1
111,-10738.570827623547,0.0010152284263959391,1
112,-10737.31071630596,0.0010152284263959391,1
113,-10730.996123317353,0.0010152284263959391,1
114,-10741.621835204094,0.0010152284263959391,1
115,-10737.907127938573,0.0010152284263959391,1
116,-10733.100676337615,0.0010152284263959391,1
117,-11075.582781948482,0.0010152284263959391,1
118,-10817.52983163027,0.0010152284263959391,1
119,-10733.265545963577,0.0010152284263959391,1
120,-10806.366584517218,0.0010152284263959391,1
121,-10736.408636647482,0.0010152284263959391,1
122,-10772.374623297172,0.0010152284263959391,1
123,-10739.701739348859,0.0010152284263959391,1
124,-10749.67401306593,0.0010152284263959391,1
125,-10778.818922251201,0.0010152284263959391,1
126,-10812.571068039975,0.0010152284263959391,1
127,-10787.735086497321,0.0010152284263959391,1
128,-10735.954183676207,0.0010152284263959391,1
129,-10724.30553506648,0.0010152284263959391,1
130,-10740.65127319857,0.0010152284263959391,1
131,-10742.624715014823,0.0010152284263959391,1
132,-10775.765816426567,0.0010152284263959391,1
133,-10726.981522746182,0.0010152284263959391,1
134,-10746.66176203808,0.0010152284263959391,1
135,-10727.177600663896,0.0010152284263959391,1
136,-10743.051582306041,0.0010152284263959391,1
137,-10745.94918325898,0.0010152284263959391,1
138,-10759.483857668327,0.0010152284263959391,1
139,-10732.962260751843,0.0010152284263959391,1
140,-10742.179589268315,0.0010152284263959391,1
141,-10745.425959407157,0.0010152284263959391,1
142,-10767.238727070506,0.0010152284263959391,1
143,-10742.613994185738,0.0010152284263959391,1
144,-10746.280170467706,0.0010152284263959391,1
145,-10741.226977863573,0.0010152284263959391,1
146,-10730.331893340795,0.0010152284263959391,1
147,-10776.682616282578,0.0010152284263959391,1
148,-10814.386998129487,0.0010152284263959391,1
149,-10745.311745578543,0.0010152284263959391,1
150,-10750.173265265059,0.0010152284263959391,1
151,-10743.152597060278,0.0010152284263959391,1
152,-10788.48286015427,0.0010152284263959391,1
153,-10811.637566371151,0.0010152284263959391,1
154,-10788.245785645107,0.0010152284263959391,1
155,-11178.263779085633,0.0010152284263959391,1
156,-10737.574183707588,0.0010152284263959391,1
157,-10742.973754358016,0.0010152284263959391,1
158,-10759.488020302992,0.0010152284263959391,1
159,-11118.630798123977,0.0010152284263959391,1
160,-11153.377216223344,0.0010152284263959391,1
161,-12459.242184376013,0.0010152284263959391,1
162,-10737.862595539944,0.0010152284263959391,1
163,-10735.848697205683,0.0010152284263959391,1
164,-10739.413116026513,0.0010152284263959391,1
165,-10823.307612032091,0.0010152284263959391,1
166,-10724.58554857866,0.0010152284263959391,1
167,-10738.51493779894,0.0010152284263959391,1
168,-10752.617258021059,0.0010152284263959391,1
169,-11190.683779431392,0.0010152284263959391,1
170,-11169.13724550851,0.0010152284263959391,1
171,-11179.578747768452,0.0010152284263959391,1
172,-10811.518675823725,0.0010152284263959391,1
173,-10729.365579464184,0.0010152284263959391,1
174,-11075.969487175811,0.0010152284263959391,1
175,-10735.819145524416,0.0010152284263959391,1
176,-10761.28345669324,0.0010152284263959391,1
177,-10736.377824341687,0.0010152284263959391,1
178,-10761.949445873872,0.0010152284263959391,1
179,-11156.452680189715,0.0010152284263959391,1
180,-11228.07803234032,0.0010152284263959391,1
181,-11146.52585055765,0.0010152284263959391,1
182,-11159.836284894129,0.0010152284263959391,1
183,-11163.99393734195,0.0010152284263959391,1
184,-11207.449518140953,0.0010152284263959391,1
185,-10749.224512233446,0.0010152284263959391,1
186,-10735.688549392871,0.0010152284263959391,1
187,-12462.472256848916,0.0010152284263959391,1
188,-10748.81510630658,0.0010152284263959391,1
189,-11272.123638018129,0.0010152284263959391,1
190,-11148.785268423702,0.0010152284263959391,1
191,-10746.532982988214,0.0010152284263959391,1
192,-10748.709299168098,0.0010152284263959391,1
193,-10747.568870584973,0.0010152284263959391,1
194,-10735.481168162605,0.0010152284263959391,1
195,-10754.722770176912,0.0010152284263959391,1
196,-10726.057220442011,0.0010152284263959391,1
197,-10764.679207490535,0.0010152284263959391,1
198,-11214.616319307448,0.0010152284263959391,1
199,-11147.152110180024,0.0010152284263959391,1
200,-11151.514325358241,0.0010152284263959391,1
201,-11159.265484133379,0.0010152284263959391,1
202,-11175.94532437086,0.0010152284263959391,1
203,-10745.080721722778,0.0010152284263959391,1
204,-10750.433639826206,0.0010152284263959391,1
205,-10736.188969734343,0.0010152284263959391,1
206,-11156.2054060482,0.0010152284263959391,1
207,-10739.952144788536,0.0010152284263959391,1
208,-10793.449205961791,0.0010152284263959391,1
209,-10773.834980699154,0.0010152284263959391,1
210,-11144.331374218893,0.0010152284263959391,1
211,-10744.87020433618,0.0010152284263959391,1
212,-11160.640532666423,0.0010152284263959391,1
213,-11152.66061181012,0.0010152284263959391,1
214,-10738.886285879567,0.0010152284263959391,1
215,-10758.09863629075,0.0010152284263959391,1
216,-10749.803904798951,0.0010152284263959391,1
217,-10747.110812205836,0.0010152284263959391,1
218,-11156.20617870546,0.0010152284263959391,1
219,-10811.270371321725,0.0010152284263959391,1
220,-10749.508330198749,0.0010152284263959391,1
221,-10769.342055606112,0.0010152284263959391,1
222,-10722.957670067895,0.0010152284263959391,1
223,-10750.324772309366,0.0010152284263959391,1
224,-10734.502112874348,0.0010152284263959391,1
225,-10793.334038416308,0.0010152284263959391,1
226,-10738.282615417016,0.0010152284263959391,1
227,-10784.034217580094,0.0010152284263959391,1
228,-11169.258919988431,0.0010152284263959391,1
229,-10759.980896053423,0.0010152284263959391,1
230,-10738.039076374138,0.0010152284263959391,1
231,-10741.727061347025,0.0010152284263959391,1
232,-10733.375543061959,0.0010152284263959391,1
233,-11083.656039432939,0.0010152284263959391,1
234,-10757.95308742627,0.0010152284263959391,1
235,-12543.35166711059,0.0010152284263959391,1
236,-10724.277720523567,0.0010152284263959391,1
237,-10727.127782056568,0.0010152284263959391,1
238,-10731.628609571646,0.0010152284263959391,1
239,-10743.278618490429,0.0010152284263959391,1
240,-10758.219987593824,0.0010152284263959391,1
241,-10737.482347434741,0.0010152284263959391,1
242,-10724.305890417365,0.0010152284263959391,1
243,-10726.246016955238,0.0010152284263959391,1
244,-10728.907509330855,0.0010152284263959391,1
245,-10779.593446299168,0.0010152284263959391,1
246,-10742.358260356126,0.0010152284263959391,1
247,-10739.343855688434,0.0010152284263959391,1
248,-10723.91828697911,0.0010152284263959391,1
249,-10724.613475596636,0.0010152284263959391,1
250,-11127.231788838111,0.0010152284263959391,1
251,-10731.535199324526,0.0010152284263959391,1
252,-10735.116929911608,0.0010152284263959391,1
253,-10805.710725766176,0.0010152284263959391,1
254,-10728.442093405147,0.0010152284263959391,1
255,-10783.543842833824,0.0010152284263959391,1
256,-10741.029412847822,0.0010152284263959391,1
257,-10809.377840652674,0.0010152284263959391,1
258,-10737.364535232051,0.0010152284263959391,1
259,-10813.795313213646,0.0010152284263959391,1
260,-10793.430768100228,0.0010152284263959391,1
261,-10811.64932053862,0.0010152284263959391,1
262,-10727.60385038184,0.0010152284263959391,1
263,-10752.0951221002,0.0010152284263959391,1
264,-10725.579206012535,0.0010152284263959391,1
265,-10731.889356443517,0.0010152284263959391,1
266,-10808.527377455903,0.0010152284263959391,1
267,-10761.136528076888,0.0010152284263959391,1
268,-10741.583600552041,0.0010152284263959391,1
269,-10778.844283003942,0.0010152284263959391,1
270,-10748.826214621158,0.0010152284263959391,1
271,-10794.524938458148,0.0010152284263959391,1
272,-10744.24874652743,0.0010152284263959391,1
273,-12460.75661785661,0.0010152284263959391,1
274,-10742.802207036988,0.0010152284263959391,1
275,-10729.469714808822,0.0010152284263959391,1
276,-10726.580269448898,0.0010152284263959391,1
277,-10733.199483246504,0.0010152284263959391,1
278,-10735.843781676613,0.0010152284263959391,1
279,-10748.988409693191,0.0010152284263959391,1
280,-10794.198673843208,0.0010152284263959391,1
281,-11096.824322032842,0.0010152284263959391,1
282,-10723.242435026743,0.0010152284263959391,1
283,-10730.612384947688,0.0010152284263959391,1
284,-10737.113647754042,0.0010152284263959391,1
285,-10734.020082180634,0.0010152284263959391,1
286,-10735.093428395452,0.0010152284263959391,1
287,-10753.321740715615,0.0010152284263959391,1
288,-10740.555349938848,0.0010152284263959391,1
289,-10734.230245258115,0.0010152284263959391,1
290,-10745.632440894926,0.0010152284263959391,1
291,-10738.582919382663,0.0010152284263959391,1
292,-10738.98028260364,0.0010152284263959391,1
293,-10810.319238550277,0.0010152284263959391,1
294,-10811.474550424431,0.0010152284263959391,1
295,-10728.631596860301,0.0010152284263959391,1
296,-10763.42384718743,0.0010152284263959391,1
297,-10771.062468354772,0.0010152284263959391,1
298,-10733.898546116714,0.0010152284263959391,1
299,-10731.766144073179,0.0010152284263959391,1
300,-10735.852374129398,0.0010152284263959391,1
301,-10807.640004369101,0.0010152284263959391,1
302,-10739.324987818314,0.0010152284263959391,1
303,-10742.858983633392,0.0010152284263959391,1
304,-10745.488539160235,0.0010152284263959391,1
305,-10748.703279893452,0.0010152284263959391,1
306,-11093.221895370354,0.0010152284263959391,1
307,-10738.818864781842,0.0010152284263959391,1
308,-10748.26474477413,0.0010152284263959391,1
309,-10797.564022072194,0.0010152284263959391,1
310,-10780.856749754139,0.0010152284263959391,1
311,-10741.188839200679,0.0010152284263959391,1
312,-10742.750632587204,0.0010152284263959391,1
313,-10727.901677068041,0.0010152284263959391,1
314,-10735.275270989767,0.0010152284263959391,1
315,-10740.88498726094,0.0010152284263959391,1
316,-10740.063530006883,0.0010152284263959391,1
317,-10776.320092335933,0.0010152284263959391,1
318,-10752.499845801944,0.0010152284263959391,1
319,-10783.322800639706,0.0010152284263959391,1
320,-10802.953377202193,0.0010152284263959391,1
321,-10739.329179179744,0.0010152284263959391,1
322,-10736.316020399576,0.0010152284263959391,1
323,-10728.210197914144,0.0010152284263959391,1
324,-11112.941338492014,0.0010152284263959391,1
325,-10729.176784848014,0.0010152284263959391,1
326,-10732.89065211088,0.0010152284263959391,1
327,-10744.128438252646,0.0010152284263959391,1
328,-10730.413001876017,0.0010152284263959391,1
329,-10718.733479769677,0.0010152284263959391,1
330,-10735.15852664071,0.0010152284263959391,1
331,-10733.214320125484,0.0010152284263959391,1
332,-10727.317357866588,0.0010152284263959391,1
333,-10738.27097682858,0.0010152284263959391,1
334,-10732.124220519172,0.0010152284263959391,1
335,-10793.830424506132,0.0010152284263959391,1
336,-10728.160864711426,0.0010152284263959391,1
337,-10725.064762549984,0.0010152284263959391,1
338,-11072.680735284577,0.0010152284263959391,1
339,-10731.317185665443,0.0010152284263959391,1
340,-10725.07143816184,0.0010152284263959391,1
341,-12444.061697271229,0.0010152284263959391,1
342,-10746.889376236715,0.0010152284263959391,1
343,-10736.468356429586,0.0010152284263959391,1
344,-11060.798580063038,0.0010152284263959391,1
345,-10732.269706234534,0.0010152284263959391,1
346,-10819.790069961458,0.0010152284263959391,1
347,-10744.525913560588,0.0010152284263959391,1
348,-10745.224166639262,0.0010152284263959391,1
349,-10728.282266550976,0.0010152284263959391,1
350,-10786.859970092444,0.0010152284263959391,1
351,-10738.950608402753,0.0010152284263959391,1
352,-10731.951413085213,0.0010152284263959391,1
353,-10731.415979996582,0.0010152284263959391,1
354,-10737.549785465002,0.0010152284263959391,1
355,-10764.646188889777,0.0010152284263959391,1
356,-10740.79138645255,0.0010152284263959391,1
357,-10744.247616321873,0.0010152284263959391,1
358,-10731.655192637503,0.0010152284263959391,1
359,-10752.851542111424,0.0010152284263959391,1
360,-10726.810177389052,0.0010152284263959391,1
361,-10724.590505583112,0.0010152284263959391,1
362,-10729.259626941966,0.0010152284263959391,1
363,-10749.316166320707,0.0010152284263959391,1
364,-10753.548611073493,0.0010152284263959391,1
365,-10749.228540048418,0.0010152284263959391,1
366,-10757.322791837296,0.0010152284263959391,1
367,-10752.537380511732,0.0010152284263959391,1
368,-10751.11257290479,0.0010152284263959391,1
369,-10788.653122181866,0.0010152284263959391,1
370,-10720.754241074528,0.0010152284263959391,1
371,-10739.249367851507,0.0010152284263959391,1
372,-10738.430092907425,0.0010152284263959391,1
373,-10743.406174636972,0.0010152284263959391,1
374,-10725.076020755025,0.0010152284263959391,1
375,-10731.436190805422,0.0010152284263959391,1
376,-10734.187255593706,0.0010152284263959391,1
377,-10742.791661784824,0.0010152284263959391,1
378,-10835.060640090785,0.0010152284263959391,1
379,-10755.69584799216,0.0010152284263959391,1
380,-10754.614828808,0.0010152284263959391,1
381,-10722.927605770832,0.0010152284263959391,1
382,-10726.846788434143,0.0010152284263959391,1
383,-10786.220394832346,0.0010152284263959391,1
384,-10729.467880431563,0.0010152284263959391,1
385,-10793.168298023244,0.0010152284263959391,1
386,-10800.610776726679,0.0010152284263959391,1
387,-10802.069206388165,0.0010152284263959391,1
388,-10718.456882544253,0.0010152284263959391,1
389,-10735.09756064405,0.0010152284263959391,1
390,-10722.754570603953,0.0010152284263959391,1
391,-10726.930864548895,0.0010152284263959391,1
392,-10726.893607641694,0.0010152284263959391,1
393,-10722.761765858386,0.0010152284263959391,1
394,-10722.837319959219,0.0010152284263959391,1
395,-10730.051679450122,0.0010152284263959391,1
396,-10752.900290438361,0.0010152284263959391,1
397,-11166.582392134933,0.0010152284263959391,1
398,-10731.024451142615,0.0010152284263959391,1
399,-10730.320401642526,0.0010152284263959391,1
400,-12438.295459074687,0.0010152284263959391,1
401,-10782.271856799573,0.0010152284263959391,1
402,-10778.515386535477,0.0010152284263959391,1
403,-10789.221022634461,0.0010152284263959391,1
404,-10724.784118800619,0.0010152284263959391,1
405,-10723.131587601834,0.0010152284263959391,1
406,-10806.88272376872,0.0010152284263959391,1
407,-10719.222730712097,0.0010152284263959391,1
408,-10723.520418771797,0.0010152284263959391,1
409,-10727.531333364912,0.0010152284263959391,1
410,-10716.121588654154,0.003045685279187817,3
411,-10734.616715431133,0.0010152284263959391,1
412,-10746.959705471232,0.0010152284263959391,1
413,-10732.762266753953,0.0020304568527918783,2
414,-10720.419276713854,0.0040609137055837565,4
415,-10723.541393235897,0.0010152284263959391,1
416,-10724.703548290245,0.0010152284263959391,1
417,-10724.81812514843,0.0010152284263959391,1
418,-10723.6237094511,0.0010152284263959391,1
419,-10724.984062076717,0.0010152284263959391,1
420,-10726.779374336304,0.0010152284263959391,1
421,-10737.458019883019,0.0010152284263959391,1
422,-10728.942204877041,0.0010152284263959391,1
423,-10719.616571134618,0.0010152284263959391,1
424,-10723.168490097487,0.0010152284263959391,1
425,-10728.039874481374,0.0010152284263959391,1
426,-10730.757545702649,0.0010152284263959391,1
427,-10734.756155402509,0.0010152284263959391,1
428,-10727.696575891698,0.0010152284263959391,1
429,-10731.792293829878,0.0010152284263959391,1
430,-10730.057932052276,0.0010152284263959391,1
431,-10726.56247020661,0.0010152284263959391,1
432,-10729.44192486873,0.0010152284263959391,1
433,-10737.327024940954,0.0010152284263959391,1
434,-10833.57563220861,0.0010152284263959391,1
435,-10731.550489488769,0.0010152284263959391,1
436,-10788.498112397061,0.0010152284263959391,1
437,-10818.747560138841,0.0010152284263959391,1
438,-10736.590380849037,0.0010152284263959391,1
439,-10725.030646326404,0.0010152284263959391,1
440,-10747.255061083268,0.0010152284263959391,1
441,-10725.399918507448,0.0010152284263959391,1
442,-10753.080212570296,0.0010152284263959391,1
443,-10727.470338321717,0.0010152284263959391,1
444,-10728.39264967606,0.0010152284263959391,1
445,-10728.615667275473,0.0010152284263959391,1
446,-10726.914275027626,0.0010152284263959391,1
447,-10721.107051342628,0.0010152284263959391,1
448,-10739.390435198158,0.0010152284263959391,1
449,-10727.70478177934,0.0010152284263959391,1
450,-10739.716995572622,0.0010152284263959391,1
451,-10722.80836018874,0.0010152284263959391,1
452,-10727.514750261083,0.0010152284263959391,1
453,-10727.011491222036,0.0010152284263959391,1
454,-10753.965218987301,0.0010152284263959391,1
455,-10768.31762596843,0.0010152284263959391,1
456,-10728.248130722588,0.0010152284263959391,1
457,-10742.061829196278,0.0010152284263959391,1
458,-10727.625464630151,0.0020304568527918783,2
459,-10730.523732191912,0.0010152284263959391,1
460,-10734.397242924315,0.0010152284263959391,1
461,-10806.543483874957,0.0010152284263959391,1
462,-10788.623890412227,0.0010152284263959391,1
463,-10750.375783587335,0.0010152284263959391,1
464,-10738.834119601228,0.0010152284263959391,1
465,-11136.996975852073,0.0010152284263959391,1
466,-10729.342501600448,0.0010152284263959391,1
467,-10736.79973368788,0.0010152284263959391,1
468,-10738.972329398626,0.0010152284263959391,1
469,-10733.589535243646,0.0010152284263959391,1
470,-10752.692703556435,0.0010152284263959391,1
471,-10736.272511840858,0.0010152284263959391,1
472,-10725.036264381886,0.0010152284263959391,1
473,-10724.93429122096,0.0010152284263959391,1
474,-10729.55742838736,0.0010152284263959391,1
475,-10729.480805403296,0.0010152284263959391,1
476,-10735.177327204303,0.0010152284263959391,1
477,-10735.578219106887,0.0010152284263959391,1
478,-10733.85911689633,0.0010152284263959391,1
479,-12452.05561545288,0.0010152284263959391,1
480,-10740.602851198519,0.0010152284263959391,1
481,-10718.801758154234,0.0010152284263959391,1
482,-10727.404329528066,0.0010152284263959391,1
483,-10736.49543218064,0.0010152284263959391,1
484,-10732.52513210136,0.0010152284263959391,1
485,-10735.187489259799,0.0010152284263959391,1
486,-10798.182742657877,0.0010152284263959391,1
487,-10751.135304730391,0.0010152284263959391,1
488,-10739.762335618716,0.0010152284263959391,1
489,-10734.311605479115,0.0010152284263959391,1
490,-10730.400021536821,0.0010152284263959391,1
491,-10722.987111636221,0.0010152284263959391,1
492,-10733.865254472721,0.0010152284263959391,1
493,-10728.038073889278,0.0010152284263959391,1
494,-12451.565186753296,0.0010152284263959391,1
495,-10727.684226270047,0.0010152284263959391,1
496,-10736.85132038968,0.0010152284263959391,1
497,-10750.90374475195,0.0010152284263959391,1
498,-10751.982308134986,0.0010152284263959391,1
499,-10738.858932650204,0.0010152284263959391,1
500,-10732.241549512682,0.0010152284263959391,1
501,-10724.069934318604,0.0010152284263959391,1
502,-10778.56360102913,0.0010152284263959391,1
503,-10726.301918617528,0.0010152284263959391,1
504,-10723.58960772955,0.0010152284263959391,1
505,-10726.71172425159,0.0010152284263959391,1
506,-10727.735218444897,0.0010152284263959391,1
507,-10731.629567122616,0.0010152284263959391,1
508,-10735.786892009848,0.0010152284263959391,1
509,-10730.136758135523,0.0010152284263959391,1
510,-10777.890039956108,0.0010152284263959391,1
511,-10728.777103317121,0.0010152284263959391,1
512,-10746.170918102105,0.0010152284263959391,1
513,-10758.212265749758,0.0010152284263959391,1
514,-12450.459411986185,0.0010152284263959391,1
515,-11088.557637947275,0.0010152284263959391,1
516,-10728.458074180857,0.0010152284263959391,1
517,-10754.747080996429,0.0010152284263959391,1
518,-11144.606153198783,0.0010152284263959391,1
519,-10729.20427535269,0.0010152284263959391,1
520,-10786.459691175263,0.0010152284263959391,1
521,-10824.871711962322,0.0010152284263959391,1
522,-10748.729364509983,0.0010152284263959391,1
523,-10732.028066315928,0.0010152284263959391,1
524,-10738.402934540565,0.0010152284263959391,1
525,-10724.821561909313,0.0010152284263959391,1
526,-10803.053039262637,0.0010152284263959391,1
527,-10737.957280575905,0.0010152284263959391,1
528,-10733.994165897344,0.0010152284263959391,1
529,-10745.115853616191,0.0010152284263959391,1
530,-10727.868434382865,0.0010152284263959391,1
531,-10746.180184559369,0.0010152284263959391,1
532,-10738.624083518303,0.0010152284263959391,1
533,-10723.960018156582,0.0010152284263959391,1
534,-11082.843011390045,0.0010152284263959391,1
535,-10720.348588070425,0.0010152284263959391,1
536,-10724.742877852424,0.0010152284263959391,1
537,-10737.687967812579,0.0010152284263959391,1
538,-10794.808243723754,0.0010152284263959391,1
539,-10744.040565377894,0.0010152284263959391,1
540,-10738.07433797582,0.0010152284263959391,1
541,-10724.014033730673,0.0010152284263959391,1
542,-10828.694452968964,0.0010152284263959391,1
543,-10737.228504403267,0.0010152284263959391,1
544,-10742.517686372494,0.0010152284263959391,1
545,-10738.681482149139,0.0010152284263959391,1
546,-10725.000637567238,0.0010152284263959391,1
547,-10731.550474331363,0.0010152284263959391,1
548,-10734.330279373884,0.0010152284263959391,1
549,-10746.775581622365,0.0010152284263959391,1
550,-10743.697519791906,0.0010152284263959391,1
551,-10731.55703432097,0.0010152284263959391,1
552,-10733.887374531896,0.0010152284263959391,1
553,-11069.690380452097,0.0010152284263959391,1
554,-10728.045404672468,0.0010152284263959391,1
555,-10807.240433634906,0.0010152284263959391,1
556,-10736.348036620238,0.0010152284263959391,1
557,-10735.76969692224,0.0010152284263959391,1
558,-10719.75491452358,0.0010152284263959391,1
559,-10792.677992920315,0.0010152284263959391,1
560,-10792.515715708758,0.0010152284263959391,1
561,-10730.828144479523,0.0010152284263959391,1
562,-10738.245531755205,0.0010152284263959391,1
563,-10739.357047115298,0.0010152284263959391,1
564,-10728.90114228411,0.0010152284263959391,1
565,-10732.776902725771,0.0010152284263959391,1
566,-10730.343266777305,0.0010152284263959391,1
567,-10742.78678954305,0.0010152284263959391,1
568,-10728.633407024547,0.0010152284263959391,1
569,-10741.812660354883,0.0010152284263959391,1
570,-10727.739453236125,0.0010152284263959391,1
571,-10744.658559341753,0.0010152284263959391,1
572,-10811.544130560018,0.0010152284263959391,1
573,-10723.665912098446,0.0010152284263959391,1
574,-10741.942930590394,0.0010152284263959391,1
575,-10734.667034496075,0.0010152284263959391,1
576,-10796.393477384374,0.0010152284263959391,1
577,-10726.08367817083,0.0010152284263959391,1
578,-10751.876424076721,0.0010152284263959391,1
579,-10730.757867656055,0.0010152284263959391,1
580,-10783.488975743907,0.0010152284263959391,1
581,-10780.452423237382,0.0010152284263959391,1
582,-10746.030531341255,0.0010152284263959391,1
583,-10803.566409832787,0.0010152284263959391,1
584,-10744.5626489515,0.0010152284263959391,1
585,-11067.485355975932,0.0010152284263959391,1
586,-10732.404417068188,0.0010152284263959391,1
587,-10736.262437509422,0.0010152284263959391,1
588,-10727.677633962032,0.0010152284263959391,1
589,-10738.46604338869,0.0010152284263959391,1
590,-10727.040661650413,0.0010152284263959391,1
591,-10813.044622373664,0.0010152284263959391,1
592,-11066.950337339431,0.0010152284263959391,1
593,-10731.58134083657,0.0010152284263959391,1
594,-10735.11138542474,0.0010152284263959391,1
595,-10731.60833203626,0.0010152284263959391,1
596,-10740.816929113622,0.0010152284263959391,1
597,-10735.56614111824,0.0010152284263959391,1
598,-10731.47915622352,0.0010152284263959391,1
599,-10738.007699433907,0.0010152284263959391,1
600,-10798.928005912943,0.0010152284263959391,1
601,-10718.505116066906,0.0010152284263959391,1
602,-10749.343232883983,0.0010152284263959391,1
603,-10722.802804126606,0.0010152284263959391,1
604,-10740.564646155677,0.0010152284263959391,1
605,-10743.337444242043,0.0010152284263959391,1
606,-10724.956570750815,0.0010152284263959391,1
607,-10728.99907910267,0.0010152284263959391,1
608,-11076.404724349528,0.0010152284263959391,1
609,-10724.590555617584,0.0010152284263959391,1
610,-10817.27070329129,0.0010152284263959391,1
611,-10736.811530526762,0.0010152284263959391,1
612,-10725.370406963222,0.0010152284263959391,1
613,-10792.896172227109,0.0010152284263959391,1
614,-10742.426607453566,0.0010152284263959391,1
615,-10810.766526465892,0.0010152284263959391,1
616,-10731.784422109045,0.0010152284263959391,1
617,-10746.93688635124,0.0010152284263959391,1
618,-10749.432324709056,0.0010152284263959391,1
619,-10750.290754822483,0.0010152284263959391,1
620,-10737.63809758469,0.0010152284263959391,1
621,-10770.179733444958,0.0010152284263959391,1
622,-10725.337802785243,0.0010152284263959391,1
623,-10736.155110561927,0.0010152284263959391,1
624,-10747.65008812386,0.0010152284263959391,1
625,-10791.143058099613,0.0010152284263959391,1
626,-10807.527091577798,0.0010152284263959391,1
627,-10734.134214051428,0.0010152284263959391,1
628,-10729.513716021258,0.0010152284263959391,1
629,-10748.590169400011,0.0010152284263959391,1
630,-10796.300334615164,0.0010152284263959391,1
631,-10805.000852421674,0.0010152284263959391,1
632,-10756.851990209068,0.0010152284263959391,1
633,-10772.77764909238,0.0010152284263959391,1
634,-10734.551555491753,0.0010152284263959391,1
635,-11076.644710902103,0.0010152284263959391,1
636,-10744.151444637913,0.0010152284263959391,1
637,-10738.601815012498,0.0010152284263959391,1
638,-10746.929796522241,0.0010152284263959391,1
639,-11065.866326244703,0.0010152284263959391,1
640,-10730.703234372364,0.0010152284263959391,1
641,-10728.427078856517,0.0010152284263959391,1
642,-10807.123909501957,0.0010152284263959391,1
643,-10746.192731891177,0.0010152284263959391,1
644,-10732.57085039264,0.0010152284263959391,1
645,-10727.394312345128,0.0010152284263959391,1
646,-10731.571303678422,0.0010152284263959391,1
647,-10730.406313846863,0.0010152284263959391,1
648,-10793.494004506036,0.0010152284263959391,1
649,-11087.439696722267,0.0010152284263959391,1
650,-10727.813982304859,0.0010152284263959391,1
651,-10740.147625216621,0.0010152284263959391,1
652,-10737.247708876816,0.0010152284263959391,1
653,-10740.257881280619,0.0010152284263959391,1
654,-10753.009080789789,0.0010152284263959391,1
655,-10794.904106514903,0.0010152284263959391,1
656,-10746.43148508675,0.0010152284263959391,1
657,-10736.001022930473,0.0010152284263959391,1
658,-10736.541231564801,0.0010152284263959391,1
659,-10746.890479323021,0.0010152284263959391,1
660,-10732.955483066753,0.0010152284263959391,1
661,-10791.115327741358,0.0010152284263959391,1
662,-10740.124511845306,0.0010152284263959391,1
663,-10734.071800372933,0.0010152284263959391,1
664,-10732.899007255857,0.0010152284263959391,1
665,-11079.465087870309,0.0010152284263959391,1
666,-10747.184588846778,0.0010152284263959391,1
667,-10762.629045383881,0.0010152284263959391,1
668,-10736.796679392226,0.0010152284263959391,1
669,-10812.756081223324,0.0010152284263959391,1
670,-10735.181969163034,0.0010152284263959391,1
671,-10740.273384593693,0.0010152284263959391,1
672,-10732.718149962913,0.0010152284263959391,1
673,-10749.82533747484,0.0010152284263959391,1
674,-10724.206929261138,0.0010152284263959391,1
675,-10733.476237009145,0.0010152284263959391,1
676,-10730.150719063977,0.0010152284263959391,1
677,-10728.737158353106,0.0010152284263959391,1
678,-10733.130077674812,0.0010152284263959391,1
679,-10756.036324671055,0.0010152284263959391,1
680,-11082.549284102679,0.0010152284263959391,1
681,-10809.57391688712,0.0010152284263959391,1
682,-10758.818792180793,0.0010152284263959391,1
683,-10738.904316001453,0.0010152284263959391,1
684,-10763.34921276966,0.0010152284263959391,1
685,-10738.915751767525,0.0010152284263959391,1
686,-10776.497801272044,0.0010152284263959391,1
687,-10808.115423728894,0.0010152284263959391,1
688,-11072.639020375922,0.0010152284263959391,1
689,-10759.31483085002,0.0010152284263959391,1
690,-10728.539170218322,0.0010152284263959391,1
691,-10723.909415412447,0.0010152284263959391,1
692,-10731.15129112109,0.0010152284263959391,1
693,-10788.491864558775,0.0010152284263959391,1
694,-10727.332830605741,0.0010152284263959391,1
695,-10731.905693788296,0.0010152284263959391,1
696,-10787.616167827771,0.0010152284263959391,1
697,-10744.361433882967,0.0010152284263959391,1
698,-10734.661839462473,0.0010152284263959391,1
699,-10735.8229059027,0.0010152284263959391,1
700,-10727.271481265565,0.0010152284263959391,1
701,-10746.699020630365,0.0010152284263959391,1
702,-10842.337624994932,0.0010152284263959391,1
703,-10736.74615864519,0.0010152284263959391,1
704,-10737.609623490476,0.0010152284263959391,1
705,-10744.765071817093,0.0010152284263959391,1
706,-10748.834883561825,0.0010152284263959391,1
707,-10729.912159135065,0.0010152284263959391,1
708,-10743.99830419925,0.0010152284263959391,1
709,-11079.357828344357,0.0010152284263959391,1
710,-10785.96588201841,0.0010152284263959391,1
711,-10744.002477909271,0.0010152284263959391,1
712,-11105.362855824098,0.0010152284263959391,1
713,-10748.475240053092,0.0010152284263959391,1
714,-10726.463236063353,0.0010152284263959391,1
715,-11081.449878165113,0.0010152284263959391,1
716,-10744.799171382741,0.0010152284263959391,1
717,-10751.659513909124,0.0010152284263959391,1
718,-10738.570259322556,0.0010152284263959391,1
719,-10727.973338624774,0.0010152284263959391,1
720,-10733.560940165748,0.0010152284263959391,1
721,-10734.120045738191,0.0010152284263959391,1
722,-10815.179412675743,0.0010152284263959391,1
723,-10729.320320167108,0.0010152284263959391,1
724,-10743.592616974143,0.0010152284263959391,1
725,-10793.549551024684,0.0010152284263959391,1
726,-10754.295188426664,0.0010152284263959391,1
727,-10765.787363531463,0.0010152284263959391,1
728,-10740.145838428389,0.0010152284263959391,1
729,-10749.717044739975,0.0010152284263959391,1
730,-10733.506549623857,0.0010152284263959391,1
731,-10731.877375845163,0.0010152284263959391,1
732,-10735.677723511448,0.0010152284263959391,1
733,-10736.106049664286,0.0010152284263959391,1
734,-10769.614681047162,0.0010152284263959391,1
735,-10749.472430357466,0.0010152284263959391,1
736,-10755.181880894726,0.0010152284263959391,1
737,-10741.945796163216,0.0010152284263959391,1
738,-10754.575398806293,0.0010152284263959391,1
739,-10752.193369493889,0.0010152284263959391,1
740,-10740.978135531166,0.0010152284263959391,1
741,-10733.022703309649,0.0010152284263959391,1
742,-10741.016091854002,0.0010152284263959391,1
743,-10740.50584662609,0.0010152284263959391,1
744,-10752.13490222882,0.0010152284263959391,1
745,-10755.582398358878,0.0010152284263959391,1
746,-10817.940104468713,0.0010152284263959391,1
747,-10741.896395959158,0.0010152284263959391,1
748,-10742.758539168211,0.0010152284263959391,1
749,-10806.179236439577,0.0010152284263959391,1
750,-10738.543207841289,0.0010152284263959391,1
751,-10875.895479437748,0.0010152284263959391,1
752,-10722.676550569875,0.0010152284263959391,1
753,-10733.735056649964,0.0010152284263959391,1
754,-10749.575798273074,0.0010152284263959391,1
755,-10742.447671836837,0.0010152284263959391,1
756,-12457.63378260122,0.0010152284263959391,1
757,-10729.900847321103,0.0010152284263959391,1
758,-10721.541472953497,0.0010152284263959391,1
759,-10739.13254646414,0.0010152284263959391,1
760,-10770.033845125334,0.0010152284263959391,1
761,-10725.465896834337,0.0010152284263959391,1
762,-10721.875713653306,0.0010152284263959391,1
763,-10779.60957018472,0.0010152284263959391,1
764,-10723.579911906809,0.0010152284263959391,1
765,-10729.166535802584,0.0010152284263959391,1
766,-10721.382341264434,0.0010152284263959391,1
767,-10727.840851134619,0.0010152284263959391,1
768,-10733.510909226152,0.0010152284263959391,1
769,-10726.835469383974,0.0010152284263959391,1
770,-10733.700077665102,0.0010152284263959391,1
771,-10759.459701705044,0.0010152284263959391,1
772,-10734.936714041303,0.0010152284263959391,1
773,-10732.7484001977,0.0010152284263959391,1
774,-10739.76137574491,0.0010152284263959391,1
775,-10737.516246913616,0.0010152284263959391,1
776,-10758.01333302731,0.0010152284263959391,1
777,-10730.803522235448,0.0010152284263959391,1
778,-10728.836210589163,0.0010152284263959391,1
779,-12464.016155324249,0.0010152284263959391,1
780,-10732.780721536497,0.0010152284263959391,1
781,-10765.484921166593,0.0010152284263959391,1
782,-10733.250212661054,0.0010152284263959391,1
783,-10751.810799286077,0.0010152284263959391,1
784,-10734.563247287522,0.0010152284263959391,1
785,-10726.649279550795,0.0010152284263959391,1
786,-10743.26164515324,0.0010152284263959391,1
787,-10732.078664361707,0.0010152284263959391,1
788,-10757.967936798352,0.0010152284263959391,1
789,-10737.00074088278,0.0010152284263959391,1
790,-10738.074032020684,0.0010152284263959391,1
791,-10736.025289636218,0.0010152284263959391,1
792,-10752.755193280784,0.0010152284263959391,1
793,-10757.357683025579,0.0010152284263959391,1
794,-10741.591028993003,0.0010152284263959391,1
795,-10792.427176139414,0.0010152284263959391,1
796,-11079.837300697436,0.0010152284263959391,1
797,-10738.581212696174,0.0010152284263959391,1
798,-10737.203388574477,0.0010152284263959391,1
799,-10740.81388984971,0.0010152284263959391,1
800,-10735.981550924136,0.0010152284263959391,1
801,-10754.465166137155,0.0010152284263959391,1
802,-10742.059087895652,0.0010152284263959391,1
803,-10794.210924562043,0.0010152284263959391,1
804,-10777.931660858712,0.0010152284263959391,1
805,-10749.882238050779,0.0010152284263959391,1
806,-10729.182776756808,0.0010152284263959391,1
807,-10728.99414194009,0.0010152284263959391,1
808,-10747.20669570878,0.0010152284263959391,1
809,-10812.637117846038,0.0010152284263959391,1
810,-10736.417593105201,0.0010152284263959391,1
811,-10755.268679763465,0.0010152284263959391,1
812,-10815.195127529663,0.0010152284263959391,1
813,-10731.500670485828,0.0010152284263959391,1
814,-10744.174350441614,0.0010152284263959391,1
815,-10731.690687658986,0.0010152284263959391,1
816,-10729.186709276897,0.0010152284263959391,1
817,-10731.3437075295,0.0010152284263959391,1
818,-10732.527672105889,0.0010152284263959391,1
819,-10795.416371506444,0.0010152284263959391,1
820,-10736.397052587297,0.0010152284263959391,1
821,-10728.220254410164,0.0010152284263959391,1
822,-10727.211551481427,0.0010152284263959391,1
823,-10720.495820176366,0.0010152284263959391,1
824,-10728.39176380283,0.0010152284263959391,1
825,-10729.809988713767,0.0010152284263959391,1
826,-10728.836191727534,0.0010152284263959391,1
827,-10745.71923129769,0.0010152284263959391,1
828,-10727.130937006455,0.0010152284263959391,1
829,-10821.695541485886,0.0010152284263959391,1
830,-10776.793294727,0.0010152284263959391,1
831,-10732.83493423298,0.0010152284263959391,1
832,-10736.33837162978,0.0010152284263959391,1
833,-10739.6180643948,0.0010152284263959391,1
834,-10744.244808444499,0.0010152284263959391,1
835,-10734.261925860748,0.0010152284263959391,1
836,-10734.206064030559,0.0010152284263959391,1
837,-10750.01637910269,0.0010152284263959391,1
838,-10747.62322595654,0.0010152284263959391,1
839,-10829.860699541307,0.0010152284263959391,1
840,-10751.576853225059,0.0010152284263959391,1
841,-10793.406763514711,0.0010152284263959391,1
842,-10743.54251725208,0.0010152284263959391,1
843,-10743.412124950723,0.0010152284263959391,1
844,-10763.170399190783,0.0010152284263959391,1
845,-10738.699100594009,0.0010152284263959391,1
846,-12575.311301383832,0.0010152284263959391,1
847,-10741.150767920517,0.0010152284263959391,1
848,-10753.929185562682,0.0010152284263959391,1
849,-10733.582293474623,0.0010152284263959391,1
850,-10757.998737689108,0.0010152284263959391,1
851,-10733.173619259289,0.0010152284263959391,1
852,-10742.95757829247,0.0010152284263959391,1
853,-10734.077412258288,0.0010152284263959391,1
854,-10743.12188870341,0.0010152284263959391,1
855,-10753.088368129875,0.0010152284263959391,1
856,-10737.72676286454,0.0010152284263959391,1
857,-10731.683046470987,0.0010152284263959391,1
858,-10772.87749402395,0.0010152284263959391,1
859,-10724.652096580461,0.0010152284263959391,1
860,-10728.953317895664,0.0010152284263959391,1
861,-10742.347863751937,0.0010152284263959391,1
862,-10778.032672032254,0.0010152284263959391,1
863,-10731.126310628631,0.0010152284263959391,1
864,-10726.180795254717,0.0010152284263959391,1
865,-10742.963521749101,0.0010152284263959391,1
866,-10771.618051764519,0.0010152284263959391,1
867,-10760.400782832437,0.0010152284263959391,1
868,-10733.01874450722,0.0010152284263959391,1
869,-10741.421216116505,0.0010152284263959391,1
870,-10750.90555987282,0.0010152284263959391,1
871,-10735.547417250365,0.0010152284263959391,1
872,-11172.842410628617,0.0010152284263959391,1
873,-10744.159945667649,0.0010152284263959391,1
874,-10809.779634340008,0.0010152284263959391,1
875,-10749.993439534452,0.0010152284263959391,1
876,-10731.195469994445,0.0010152284263959391,1
877,-10742.812955019273,0.0010152284263959391,1
878,-10735.039782082038,0.0010152284263959391,1
879,-10765.693150772935,0.0010152284263959391,1
880,-10788.35734383362,0.0010152284263959391,1
881,-10798.488974866576,0.0010152284263959391,1
882,-10805.831310172267,0.0010152284263959391,1
883,-10817.610961976692,0.0010152284263959391,1
884,-10760.01963494735,0.0010152284263959391,1
885,-10728.63845589548,0.0010152284263959391,1
886,-10819.920832463846,0.0010152284263959391,1
887,-10758.89529974002,0.0010152284263959391,1
888,-10811.467270226038,0.0010152284263959391,1
889,-10842.50724684039,0.0010152284263959391,1
890,-10762.80438357836,0.0010152284263959391,1
891,-10742.159163945846,0.0010152284263959391,1
892,-10744.072296625134,0.0010152284263959391,1
893,-10735.758784483132,0.0010152284263959391,1
894,-10810.805786038094,0.0010152284263959391,1
895,-10734.414747157034,0.0010152284263959391,1
896,-10750.347201038881,0.0010152284263959391,1
897,-10730.85416329154,0.0010152284263959391,1
898,-10730.097543021593,0.0010152284263959391,1
899,-10728.49138154157,0.0010152284263959391,1
900,-10719.4834446473,0.0010152284263959391,1
901,-10757.610957857363,0.0010152284263959391,1
902,-10725.569318463677,0.0010152284263959391,1
903,-10725.90090869097,0.0010152284263959391,1
904,-10746.224044828445,0.0010152284263959391,1
905,-10739.456996789535,0.0010152284263959391,1
906,-10735.111726415256,0.0010152284263959391,1
907,-10764.385140617678,0.0010152284263959391,1
908,-10740.639093072054,0.0010152284263959391,1
909,-10730.428294487567,0.0010152284263959391,1
910,-12473.879751133754,0.0010152284263959391,1
911,-10735.687794081341,0.0010152284263959391,1
912,-10817.566047575665,0.0010152284263959391,1
913,-10748.008192743537,0.0010152284263959391,1
914,-10743.107717898913,0.0010152284263959391,1
915,-10845.040669344295,0.0010152284263959391,1
916,-10734.44336293325,0.0010152284263959391,1
917,-11072.502670907867,0.0010152284263959391,1
918,-10749.262602171571,0.0010152284263959391,1
919,-10790.325278443015,0.0010152284263959391,1
920,-10735.05858074589,0.0010152284263959391,1
921,-10762.555980015532,0.0010152284263959391,1
922,-10735.974241340016,0.0010152284263959391,1
923,-10751.71035160045,0.0010152284263959391,1
924,-10765.664030026688,0.0010152284263959391,1
925,-10739.357824533903,0.0010152284263959391,1
926,-10732.760439155216,0.0010152284263959391,1
927,-10745.889477323517,0.0010152284263959391,1
928,-11103.384895013294,0.0010152284263959391,1
929,-10752.105287700035,0.0010152284263959391,1
930,-10806.448454830459,0.0010152284263959391,1
931,-10741.113764693795,0.0010152284263959391,1
932,-10735.186211843578,0.0010152284263959391,1
933,-10738.34696159417,0.0010152284263959391,1
934,-10727.71539937438,0.0010152284263959391,1
935,-10752.766975398477,0.0010152284263959391,1
936,-10737.130762267852,0.0010152284263959391,1
937,-10838.58859130883,0.0010152284263959391,1
938,-10802.393936947425,0.0010152284263959391,1
939,-10849.686176995596,0.0010152284263959391,1
940,-10735.892694690367,0.0010152284263959391,1
941,-10742.198638049193,0.0010152284263959391,1
942,-10736.267097287751,0.0010152284263959391,1
943,-10735.909438296487,0.0010152284263959391,1
944,-10782.625235921267,0.0010152284263959391,1
945,-10725.884273465816,0.0010152284263959391,1
946,-10740.057135603989,0.0010152284263959391,1
947,-10742.52096607375,0.0010152284263959391,1
948,-10743.24723982647,0.0010152284263959391,1
949,-10748.064592675737,0.0010152284263959391,1
950,-10756.883059660124,0.0010152284263959391,1
951,-10814.734809826676,0.0010152284263959391,1
952,-10765.331891370824,0.0010152284263959391,1
953,-10731.545833250266,0.0010152284263959391,1
954,-10753.847151079714,0.0010152284263959391,1
955,-11099.714261062461,0.0010152284263959391,1
956,-10732.657372264546,0.0010152284263959391,1
957,-10732.0910173823,0.0010152284263959391,1
958,-10739.318072181699,0.0010152284263959391,1
959,-10732.64184377999,0.0010152284263959391,1
960,-10888.885398291484,0.0010152284263959391,1
961,-10757.588449171712,0.0010152284263959391,1
962,-10742.30872547263,0.0010152284263959391,1
963,-10745.842070080827,0.0010152284263959391,1
964,-10729.189449632899,0.0010152284263959391,1
965,-10749.294286172864,0.0010152284263959391,1
966,-10747.946396110427,0.0010152284263959391,1
967,-10758.818773731235,0.0010152284263959391,1
968,-10761.829541048111,0.0010152284263959391,1
969,-10735.56804581607,0.0010152284263959391,1
970,-10748.529190272211,0.0010152284263959391,1
971,-10750.627420936878,0.0010152284263959391,1
972,-10749.873313124499,0.0010152284263959391,1
973,-10755.919053937361,0.0010152284263959391,1
974,-10742.799817856509,0.0010152284263959391,1
975,-10739.570786268192,0.0010152284263959391,1
976,-10750.392386224094,0.0010152284263959391,1


==> figures/sachs-comparison/gadget.csv <==
cpdag,score,marginal,unique_dags
0,-10741.0712684399,0.001,1
1,-10745.547227628449,0.001,1
2,-10739.505384291071,0.001,1
3,-10743.240289724907,0.001,1
4,-10739.847371249536,0.001,1
5,-10741.515528807842,0.001,1
6,-10748.277267255311,0.001,1
7,-10742.26526818538,0.001,1
8,-10750.614573630706,0.001,1
9,-10742.106472736234,0.001,1
10,-10749.486803546306,0.001,1
11,-10749.587938130579,0.001,1
12,-10741.108955502274,0.001,1
13,-10741.50227095652,0.001,1
14,-10746.082155183314,0.001,1
15,-10743.5537902523,0.001,1
16,-10749.826185213253,0.001,1
17,-10741.39501231473,0.001,1
18,-10741.520988917286,0.001,1
19,-10739.185244766646,0.006,2
20,-10743.337698287698,0.001,1
21,-10747.55105924079,0.001,1
22,-10739.228787065651,0.001,1
23,-10726.885797025554,0.001,1
24,-10746.264345241078,0.001,1
25,-10729.291064958876,0.001,1
26,-10735.14619641226,0.001,1
27,-10734.91410770928,0.002,2
28,-10735.825785017536,0.001,1
29,-10736.849950876545,0.002,2
30,-10746.35223107438,0.001,1
31,-10736.89349317555,0.002,1
32,-10724.550503135453,0.001,1
33,-10740.015609697593,0.001,1
34,-10741.369452364099,0.001,1
35,-10738.917745779358,0.001,1
36,-10738.961288078362,0.001,1
37,-10741.956495764676,0.001,1
38,-10728.704885812986,0.001,1
39,-10738.3304286899,0.002,2
40,-10740.619156014971,0.001,1
41,-10746.921273470796,0.001,1
42,-10746.96403094123,0.001,1
43,-10729.017673046448,0.001,1
44,-10745.839054352182,0.001,1
45,-10739.603261285254,0.001,1
46,-10747.051373372986,0.001,1
47,-10742.353444957349,0.001,1
48,-10750.356730019721,0.001,1
49,-10741.427106284984,0.001,1
50,-10756.278276773432,0.001,1
51,-10748.939711803692,0.001,1
52,-10747.175783225823,0.001,1
53,-10759.347294009023,0.001,1
54,-10750.875951194448,0.001,1
55,-10741.040160803208,0.001,1
56,-10738.692557710247,0.001,1
57,-10738.704866913107,0.001,1
58,-10742.363109183163,0.001,1
59,-10743.285506846967,0.001,1
60,-10743.341267041422,0.001,1
61,-10745.028822479879,0.001,1
62,-10746.96069720687,0.001,1
63,-10749.157321283366,0.001,1
64,-10736.099873377982,0.001,1
65,-10745.805601559448,0.001,1
66,-10749.199968890756,0.001,1
67,-10741.57755654055,0.001,1
68,-10739.806943629079,0.001,1
69,-10739.198720351444,0.001,1
70,-10740.718417077127,0.001,1
71,-10749.867076637232,0.001,1
72,-10730.967214920465,0.001,1
73,-10751.058765633197,0.001,1
74,-10748.523884996417,0.001,1
75,-10759.20805316057,0.001,1
76,-10743.950286221865,0.001,1
77,-10754.021049434648,0.001,1
78,-10743.759303522063,0.001,1
79,-10743.649860870843,0.001,1
80,-10748.139453572581,0.001,1
81,-10752.316213477441,0.001,1
82,-10744.595742157839,0.001,1
83,-10752.970959431992,0.001,1
84,-10750.344982867155,0.001,1
85,-10748.951377403066,0.001,1
86,-10746.765928259158,0.001,1
87,-10751.956070647755,0.001,1
88,-10738.849661609653,0.001,1
89,-10755.256656525475,0.001,1
90,-10750.0126586714,0.001,1
91,-10745.128054890369,0.001,1
92,-10747.073092284076,0.001,1
93,-10747.284420595315,0.001,1
94,-10751.610272514576,0.001,1
95,-10738.481365571357,0.001,1
96,-10739.39304287961,0.001,1
97,-10749.304005173946,0.001,1
98,-10740.41720873862,0.001,1
99,-10728.172406496697,0.001,1
100,-10744.938372744096,0.001,1
101,-10740.460751037625,0.001,1
102,-10746.245971270755,0.001,1
103,-10752.900473172307,0.001,1
104,-10747.240585949135,0.001,1
105,-10757.024107939313,0.001,1
106,-10751.031563059916,0.001,1
107,-10744.71214628251,0.001,1
108,-10743.703892164189,0.001,1
109,-10745.314973962937,0.001,1
110,-10734.940029045036,0.001,1
111,-10744.640158567092,0.001,1
112,-10752.19958273514,0.001,1
113,-10745.447248426955,0.001,1
114,-10750.699052383876,0.001,1
115,-10757.819143514773,0.001,1
116,-10747.86110072005,0.001,1
117,-10753.342262472672,0.001,1
118,-10760.83532870126,0.001,1
119,-10744.342824604955,0.001,1
120,-10757.770368342331,0.001,1
121,-10748.652936064333,0.001,1
122,-10754.752800461401,0.001,1
123,-10733.762334349112,0.001,1
124,-10741.36185617057,0.001,1
125,-10749.402180936033,0.001,1
126,-10746.018576943876,0.001,1
127,-10741.69258298573,0.001,1
128,-10743.799375802022,0.001,1
129,-10742.562070373275,0.001,1
130,-10745.26244763227,0.001,1
131,-10748.327607621311,0.001,1
132,-10753.13847669692,0.001,1
133,-10744.244067670828,0.001,1
134,-10743.372205318643,0.001,1
135,-10727.954821921694,0.001,1
136,-10740.082818922396,0.001,1
137,-10742.603039137684,0.001,1
138,-10748.138160104883,0.001,1
139,-10758.68293083912,0.001,1
140,-10761.355452937034,0.001,1
141,-10741.626523360468,0.001,1
142,-10747.039338385513,0.001,1
143,-10743.719107294695,0.001,1
144,-10742.891720559353,0.001,1
145,-10744.884821134028,0.001,1
146,-10740.75334848121,0.001,1
147,-10751.481942971857,0.001,1
148,-10736.350259688299,0.001,1
149,-10740.727959106627,0.001,1
150,-10738.286102855564,0.001,1
151,-10725.986655114471,0.001,1
152,-10741.94434512562,0.001,1
153,-10743.732333460877,0.001,1
154,-10745.238384413697,0.001,1
155,-10750.294500453565,0.001,1
156,-10741.673763281055,0.001,1
157,-10746.030205262232,0.001,1
158,-10746.923908930978,0.001,1
159,-10740.804406120362,0.001,1
160,-10747.131924266443,0.001,1
161,-10742.466346335146,0.001,1
162,-10748.853147117645,0.001,1
163,-10741.535206090193,0.001,1
164,-10745.848925739421,0.001,1
165,-10744.97455551088,0.001,1
166,-10743.558363381058,0.001,1
167,-10732.814114871286,0.001,1
168,-10747.889349846873,0.001,1
169,-10745.615649775884,0.001,1
170,-10744.385866909648,0.001,1
171,-10754.325969960246,0.001,1
172,-10745.12388370378,0.001,1
173,-10751.903429376975,0.001,1
174,-10753.713841066092,0.001,1
175,-10740.340089575138,0.001,1
176,-10751.112864061397,0.001,1
177,-10753.001411781835,0.001,1
178,-10745.491160613421,0.001,1
179,-10757.451714384286,0.001,1
180,-10742.259350478786,0.001,1
181,-10750.981124375088,0.001,1
182,-10742.5243655708,0.001,1
183,-10748.861720938477,0.001,1
184,-10740.96704789309,0.001,1
185,-10739.960320830964,0.001,1
186,-10746.213644882762,0.001,1
187,-10743.274482819197,0.001,1
188,-10746.072917934784,0.001,1
189,-10748.548564475703,0.001,1
190,-10746.610104500864,0.001,1
191,-10751.682114543615,0.001,1
192,-10742.728873653938,0.001,1
193,-10749.685817101543,0.001,1
194,-10747.399059207579,0.001,1
195,-10745.405716645135,0.001,1
196,-10745.780354602035,0.001,1
197,-10740.059904170106,0.001,1
198,-10728.958210497343,0.001,1
199,-10750.373744833707,0.001,1
200,-10749.1788093185,0.001,1
201,-10739.298194348074,0.003,3
202,-10743.385017000164,0.001,1
203,-10739.297736929788,0.001,1
204,-10746.08859311108,0.001,1
205,-10743.678174344752,0.001,1
206,-10744.249896578896,0.001,1
207,-10741.449290151815,0.001,1
208,-10741.124839646014,0.001,1
209,-10741.328809024599,0.001,1
210,-10736.962900457977,0.003,3
211,-10741.48406446345,0.001,1
212,-10736.962443039687,0.004,4
213,-10740.789353647444,0.001,1
214,-10744.600819593048,0.001,1
215,-10744.44104250691,0.001,1
216,-10739.030695360789,0.001,1
217,-10740.143862937926,0.001,1
218,-10742.916664702387,0.001,1
219,-10745.881152788259,0.001,1
220,-10740.606029982091,0.001,1
221,-10745.155368266927,0.001,1
222,-10747.46458061246,0.001,1
223,-10743.797409189365,0.001,1
224,-10748.601040613328,0.001,1
225,-10743.191768589832,0.001,1
226,-10738.31325141707,0.001,1
227,-10728.967029381516,0.001,1
228,-10737.897683382922,0.001,1
229,-10746.599269332932,0.001,1
230,-10747.204112803634,0.001,1
231,-10735.562389492821,0.001,1
232,-10739.884590222231,0.001,1
233,-10727.540547987772,0.001,1
234,-10741.952385125043,0.001,1
235,-10742.472636973182,0.001,1
236,-10748.220464504859,0.001,1
237,-10742.170586173617,0.001,1
238,-10742.8320166698,0.001,1
239,-10743.093056385342,0.001,1
240,-10741.431505704646,0.001,1
241,-10739.43199544804,0.001,1
242,-10745.498628506388,0.001,1
243,-10741.596276273096,0.001,1
244,-10743.828710804486,0.001,1
245,-10748.151971316554,0.001,1
246,-10748.27279440761,0.001,1
247,-10742.701392225918,0.001,1
248,-10751.655352108624,0.001,1
249,-10745.316133352822,0.001,1
250,-10742.029598714415,0.001,1
251,-10748.468627309387,0.001,1
252,-10747.14401677434,0.001,1
253,-10744.574860761775,0.001,1
254,-10746.829474557606,0.001,1
255,-10754.754728018359,0.001,1
256,-10738.732720508517,0.001,1
257,-10754.133464031438,0.001,1
258,-10743.56559874654,0.001,1
259,-10748.542459600107,0.001,1
260,-10745.722441054359,0.001,1
261,-10740.530158320047,0.002,2
262,-10741.692118689112,0.001,1
263,-10751.654698226064,0.001,1
264,-10731.37050766995,0.001,1
265,-10764.024398244388,0.001,1
266,-10753.253615749885,0.001,1
267,-10747.353476840603,0.001,1
268,-10747.571712282548,0.001,1
269,-10738.399052436993,0.001,1
270,-10748.159936100928,0.001,1
271,-10738.398595018705,0.001,1
272,-10742.05729470705,0.001,1
273,-10739.34597045244,0.001,1
274,-10745.97294415469,0.001,1
275,-10738.644804431959,0.001,1
276,-10751.452295619885,0.001,1
277,-10740.734346327095,0.001,1
278,-10753.941496506144,0.001,1
279,-10752.614869057132,0.001,1
280,-10741.74317056348,0.001,1
281,-10751.60953856203,0.001,1
282,-10751.416592597883,0.001,1
283,-10738.671036075371,0.001,1
284,-10739.16028701779,0.001,1
285,-10744.725919680672,0.001,1
286,-10743.175310538862,0.001,1
287,-10744.435790547317,0.001,1
288,-10735.374157869475,0.002,2
289,-10736.731675685296,0.001,1
290,-10739.729096058283,0.001,1
291,-10739.895321874952,0.001,1
292,-10736.983584317306,0.001,1
293,-10742.377202179705,0.001,1
294,-10745.08206993101,0.001,1
295,-10740.04146172222,0.001,1
296,-10743.361812347597,0.001,1
297,-10735.759687126942,0.002,2
298,-10737.402712693583,0.001,1
299,-10740.031274444846,0.001,1
300,-10737.427844685248,0.002,2
301,-10740.201773833334,0.001,1
302,-10740.041996747197,0.001,1
303,-10740.291605093535,0.001,1
304,-10741.961488573292,0.001,1
305,-10747.290287991036,0.001,1
306,-10744.780269357858,0.001,1
307,-10740.558817219426,0.001,1
308,-10740.657758939655,0.001,1
309,-10743.777002806639,0.001,1
310,-10740.7184090956,0.001,1
311,-10742.093031740123,0.001,1
312,-10739.89912301505,0.001,1
313,-10748.22916578401,0.001,1
314,-10735.85972788437,0.002,2
315,-10736.37369684011,0.001,1
316,-10727.253054625013,0.001,1
317,-10740.894860845587,0.001,1
318,-10741.566148043585,0.001,1
319,-10739.358145287253,0.001,1
320,-10744.209866976415,0.001,1
321,-10739.04777571273,0.001,1
322,-10725.05192913423,0.001,1
323,-10737.146717683067,0.001,1
324,-10737.074762938024,0.001,1
325,-10741.41830500097,0.001,1
326,-10737.414586833927,0.003,3
327,-10739.682850419416,0.001,1
328,-10744.035453781626,0.001,1
329,-10739.662544705907,0.001,1
330,-10735.097560644052,0.012,7
331,-10722.754570603955,0.003,3
332,-10739.184383296139,0.001,1
333,-10739.369147961956,0.001,1
334,-10743.04940850481,0.001,1
335,-10747.239474481814,0.001,1
336,-10743.894109487956,0.001,1
337,-10739.539647350444,0.001,1
338,-10743.626470002533,0.001,1
339,-10727.286488570548,0.002,1
340,-10748.292225645866,0.001,1
341,-10749.151865434302,0.001,1
342,-10745.597032563388,0.001,1
343,-10737.771639516672,0.001,1
344,-10737.232989980528,0.001,1
345,-10736.146412539292,0.002,2
346,-10743.973107919675,0.001,1
347,-10739.93193767889,0.001,1
348,-10735.429150871347,0.001,1
349,-10735.863408811894,0.001,1
350,-10732.76226675395,0.033,18
351,-10720.419276713854,0.003,3
352,-10735.884383275994,0.002,2
353,-10737.238225942501,0.003,3
354,-10737.283430759428,0.004,4
355,-10737.204353460344,0.004,4
356,-10737.067150068084,0.001,1
357,-10740.904249869753,0.001,1
358,-10740.47526022949,0.001,1
359,-10741.144205386036,0.001,1
360,-10741.4866630806,0.001,1
361,-10741.730982134217,0.001,1
362,-10724.805906239293,0.001,1
363,-10737.294184720544,0.004,4
364,-10740.724868575828,0.001,1
365,-10741.5764943408,0.002,2
366,-10737.177689525457,0.001,1
367,-10734.830061656763,0.002,2
368,-10739.470401973958,0.002,2
369,-10739.851192879289,0.001,1
370,-10741.399522167878,0.001,1
371,-10735.170384167774,0.001,1
372,-10743.784959001741,0.001,1
373,-10739.733960772368,0.001,1
374,-10747.410669382698,0.001,1
375,-10739.402120664348,0.001,1
376,-10739.542101665462,0.001,1
377,-10737.206807775363,0.001,1
378,-10741.682766963911,0.001,1
379,-10733.592160874421,0.001,1
380,-10741.511367795658,0.001,1
381,-10739.026505729873,0.001,1
382,-10739.30069167735,0.001,1
383,-10736.583186195103,0.001,1
384,-10747.470040345863,0.001,1
385,-10739.564730555048,0.002,2
386,-10746.603044196658,0.001,1
387,-10737.229436664948,0.001,1
388,-10748.498834324066,0.001,1
389,-10739.627309417385,0.001,1
390,-10744.074772109652,0.001,1
391,-10744.003225848068,0.001,1
392,-10737.567113052404,0.001,1
393,-10737.44633011895,0.001,1
394,-10740.929904129249,0.001,1
395,-10740.304174410649,0.001,1
396,-10741.395621002257,0.001,1
397,-10735.231819162304,0.001,1
398,-10735.11103622885,0.004,4
399,-10722.930259725452,0.001,1
400,-10739.752983167778,0.001,1
401,-10738.208497359265,0.001,1
402,-10741.313344943805,0.001,1
403,-10746.403591039296,0.001,1
404,-10743.57390260893,0.001,1
405,-10743.057282729771,0.001,1
406,-10737.279315382864,0.002,2
407,-10741.755274571413,0.001,1
408,-10741.550902700768,0.001,1
409,-10750.005944766717,0.001,1
410,-10737.80821707459,0.001,1
411,-10743.773687815812,0.001,1
412,-10737.292783210363,0.001,1
413,-10744.09524701146,0.001,1
414,-10741.676946775035,0.001,1
415,-10739.62778973602,0.001,1
416,-10739.963312895063,0.001,1
417,-10743.126923255943,0.001,1
418,-10737.292495845919,0.004,2
419,-10739.360290748731,0.001,1
420,-10747.319777939374,0.001,1
421,-10744.869763018847,0.001,1
422,-10728.256911582293,0.001,1
423,-10747.87017224588,0.001,1
424,-10736.894182085445,0.001,1
425,-10744.700361972487,0.001,1
426,-10744.039668848274,0.001,1
427,-10747.89387356856,0.001,1
428,-10743.057063877659,0.001,1
429,-10735.93259776965,0.004,4
430,-10739.363281624928,0.001,1
431,-10739.05471429169,0.001,1
432,-10738.000392672458,0.001,1
433,-10739.590840039702,0.001,1
434,-10740.054527634598,0.001,1
435,-10738.402150177999,0.001,1
436,-10744.773259989093,0.001,1
437,-10738.94141573155,0.001,1
438,-10748.067427988779,0.001,1
439,-10746.664253561237,0.001,1
440,-10741.084456455372,0.001,1
441,-10745.635434542432,0.001,1
442,-10738.664818506126,0.002,2
443,-10738.7630063043,0.001,1
444,-10742.817272027178,0.001,1
445,-10743.687666853644,0.001,1
446,-10739.430666673969,0.001,1
447,-10736.329524616025,0.003,3
448,-10736.427712414199,0.002,2
449,-10742.260668431865,0.001,1
450,-10745.660824786095,0.001,1
451,-10742.993940668699,0.001,1
452,-10748.414542324748,0.001,1
453,-10740.150444057177,0.001,1
454,-10738.992794038388,0.002,2
455,-10749.942516783001,0.001,1
456,-10749.918160382784,0.001,1
457,-10738.891995950242,0.002,2
458,-10730.832340283578,0.001,1
459,-10743.195334962538,0.001,1
460,-10744.07573121817,0.001,1
461,-10743.783617674579,0.001,1
462,-10736.992761493288,0.001,1
463,-10737.015261010074,0.001,1
464,-10747.280911015032,0.001,1
465,-10743.544662001486,0.001,1
466,-10737.075500892473,0.003,3
467,-10745.217484008273,0.001,1
468,-10743.743566152283,0.001,1
469,-10758.870055929787,0.001,1
470,-10743.216626427755,0.001,1
471,-10741.617266603282,0.001,1
472,-10737.21417781037,0.002,2
473,-10744.096671088684,0.001,1
474,-10746.100805538172,0.001,1
475,-10747.161432255201,0.001,1
476,-10747.701020081953,0.001,1
477,-10747.246576252885,0.001,1
478,-10740.388394712565,0.002,2
479,-10737.057719106268,0.001,1
480,-10740.088936879656,0.001,1
481,-10739.426810396766,0.001,1
482,-10727.08382035667,0.001,1
483,-10743.747400052122,0.001,1
484,-10741.494605299578,0.001,1
485,-10744.60023498744,0.001,1
486,-10737.091516506665,0.004,3
487,-10726.81632136938,0.001,1
488,-10740.433449794815,0.001,1
489,-10747.77824629433,0.001,1
490,-10743.270665484264,0.001,1
491,-10745.275762036772,0.001,1
492,-10758.270253396815,0.001,1
493,-10750.122303862394,0.001,1
494,-10751.133680225248,0.001,1
495,-10741.484449786847,0.001,1
496,-10747.963483235982,0.001,1
497,-10744.632296386964,0.001,1
498,-10741.464452766028,0.001,1
499,-10735.974777528247,0.001,1
500,-10742.21482090302,0.001,1
501,-10729.871830862925,0.001,1
502,-10737.2054481403,0.002,2
503,-10741.35105885565,0.001,1
504,-10741.647534846694,0.001,1
505,-10741.737366106894,0.001,1
506,-10745.626099569046,0.001,1
507,-10739.675000548652,0.001,1
508,-10743.574759598583,0.001,1
509,-10740.375779155996,0.001,1
510,-10747.284293837414,0.001,1
511,-10746.177305784111,0.001,1
512,-10759.59319765477,0.001,1
513,-10753.614744723576,0.001,1
514,-10741.786252581569,0.001,1
515,-10740.326656018877,0.001,1
516,-10739.597269395474,0.001,1
517,-10739.38365169051,0.002,2
518,-10740.198265833102,0.001,1
519,-10744.657566587706,0.001,1
520,-10745.791521370555,0.001,1
521,-10748.990988247637,0.001,1
522,-10745.47823054803,0.001,1
523,-10746.45009840476,0.001,1
524,-10737.495296938869,0.001,1
525,-10737.594238659098,0.001,1
526,-10743.307809292108,0.001,1
527,-10746.41780264862,0.001,1
528,-10743.23318344141,0.001,1
529,-10739.317023035963,0.001,1
530,-10735.145794166703,0.006,5
531,-10748.214496102986,0.001,1
532,-10739.6777121333,0.001,1
533,-10739.450354187,0.001,1
534,-10741.178080961488,0.001,1
535,-10741.201379293665,0.001,1
536,-10740.75359471243,0.001,1
537,-10736.53371262307,0.003,2
538,-10740.854302278425,0.001,1
539,-10741.065630589665,0.002,2
540,-10736.91072962095,0.001,1
541,-10734.198418732969,0.008,7
542,-10738.674377921521,0.001,1
543,-10738.52167924504,0.001,1
544,-10742.15026659373,0.001,1
545,-10738.88248209797,0.001,1
546,-10743.414400064563,0.001,1
547,-10736.667971141322,0.001,1
548,-10751.434634590767,0.001,1
549,-10741.064229079484,0.002,2
550,-10753.995829389758,0.001,1
551,-10737.368749748664,0.002,2
552,-10738.71305202878,0.001,1
553,-10737.765676595043,0.001,1
554,-10743.856855016109,0.001,1
555,-10738.428913472308,0.001,1
556,-10730.638652040963,0.001,1
557,-10741.996171334382,0.001,1
558,-10743.989257397194,0.001,1
559,-10743.822359652946,0.001,1
560,-10741.824546691583,0.001,1
561,-10744.039039449839,0.001,1
562,-10745.259203629676,0.001,1
563,-10748.636921202453,0.001,1
564,-10747.497882336997,0.001,1
565,-10751.155835429145,0.001,1
566,-10744.604653617833,0.001,1
567,-10739.61136511731,0.001,1
568,-10731.648812492173,0.001,1
569,-10743.919467947562,0.001,1
570,-10748.68467729699,0.001,1
571,-10746.024955055842,0.001,1
572,-10747.614278831741,0.001,1
573,-10748.462430810869,0.001,1
574,-10755.483339845168,0.001,1
575,-10757.368176224885,0.001,1
576,-10741.639007523525,0.001,1
577,-10746.036614698496,0.001,1
578,-10743.304164887162,0.001,1
579,-10741.911732954559,0.001,1
580,-10737.417689960166,0.003,3
581,-10741.979935618492,0.001,1
582,-10746.226434142798,0.001,1
583,-10748.814901768166,0.001,1
584,-10744.283212942235,0.001,1
585,-10742.318349082767,0.001,1
586,-10748.46417554541,0.001,1
587,-10744.75924984512,0.001,1
588,-10741.14693596261,0.001,1
589,-10748.194630849526,0.001,1
590,-10739.801217372918,0.001,1
591,-10742.985757270679,0.001,1
592,-10749.737966141123,0.001,1
593,-10751.818366720356,0.001,1
594,-10753.675539755051,0.001,1
595,-10739.828532461583,0.001,1
596,-10745.416227669893,0.001,1
597,-10749.585243660942,0.001,1
598,-10754.850955756805,0.001,1
599,-10747.271386231316,0.001,1
600,-10745.81175616854,0.001,1
601,-10750.947101604741,0.001,1
602,-10752.682008519052,0.001,1
603,-10743.800223887903,0.001,1
604,-10747.535041708725,0.001,1
605,-10746.989515459632,0.001,1
606,-10739.71317032631,0.001,1
607,-10742.16372422404,0.001,1
608,-10740.70871823302,0.001,1
609,-10746.725979800878,0.001,1
610,-10742.14608953353,0.001,1
611,-10744.325561896016,0.001,1
612,-10738.765010476573,0.002,2
613,-10743.296928443167,0.001,1
614,-10740.798262072127,0.001,1
615,-10736.429716586472,0.003,2
616,-10735.62789875756,0.001,1
617,-10739.860400441754,0.001,1
618,-10740.829406530931,0.001,1
619,-10745.415660019327,0.001,1
620,-10740.874257607886,0.001,1
621,-10745.55932296851,0.001,1
622,-10744.220044958967,0.001,1
623,-10747.999413515972,0.001,1
624,-10743.5714367925,0.001,1
625,-10743.169806414258,0.001,1
626,-10738.778486061372,0.001,1
627,-10743.75637747263,0.001,1
628,-10745.218950304168,0.001,1
629,-10745.082795923441,0.001,1
630,-10743.999737546626,0.001,1
631,-10749.06543568853,0.001,1
632,-10748.68936732328,0.001,1
633,-10748.251819980796,0.001,1
634,-10746.830115179968,0.001,1
635,-10749.014837247592,0.001,1
636,-10752.995995839907,0.001,1
637,-10744.96426828835,0.001,1
638,-10745.443029704187,0.001,1
639,-10754.534350862159,0.001,1
640,-10743.484789088345,0.001,1
641,-10745.785722433646,0.001,1
642,-10738.813243999224,0.001,1
643,-10742.722787360453,0.001,1
644,-10737.865868565492,0.001,1
645,-10739.933663468302,0.001,1
646,-10749.72288004137,0.001,1
647,-10741.447295416494,0.001,1
648,-10729.852128278108,0.001,1
649,-10745.256017243802,0.001,1
650,-10743.278814949832,0.001,1
651,-10740.141703230818,0.001,1
652,-10755.760967215194,0.001,1
653,-10741.085139792687,0.001,1
654,-10747.523469779202,0.001,1
655,-10745.309007690841,0.001,1
656,-10747.168313043343,0.001,1
657,-10740.453039156568,0.001,1
658,-10745.2194958561,0.001,1
659,-10738.587699342643,0.001,1
660,-10742.740152863696,0.001,1
661,-10740.655494245455,0.001,1
662,-10740.838732378425,0.001,1
663,-10740.523992770448,0.001,1
664,-10740.368496860994,0.001,1
665,-10743.08737160222,0.001,1
666,-10742.418216232536,0.001,1
667,-10739.422736468237,0.001,1
668,-10742.85342032352,0.001,1
669,-10748.161493697138,0.001,1
670,-10742.154957204717,0.001,1
671,-10736.541174054482,0.001,1
672,-10744.35017977103,0.001,1
673,-10742.474313046157,0.001,1
674,-10751.60620966344,0.001,1
675,-10751.692578808112,0.001,1
676,-10755.006365329136,0.001,1
677,-10744.67927452788,0.001,1
678,-10751.750360909979,0.001,1
679,-10739.819573197845,0.001,1
680,-10741.020318650466,0.001,1
681,-10740.4152703851,0.001,1
682,-10739.354744349073,0.001,1
683,-10747.455073325522,0.001,1
684,-10737.019450458974,0.001,1
685,-10753.74262056389,0.001,1
686,-10744.930693656115,0.001,1
687,-10745.913227337862,0.001,1
688,-10750.162160511421,0.001,1
689,-10757.09307242904,0.001,1
690,-10747.594385322873,0.001,1
691,-10758.197982543457,0.001,1
692,-10748.95800801439,0.001,1
693,-10752.517339040563,0.001,1
694,-10741.178743210974,0.001,1
695,-10742.812871080594,0.001,1
696,-10755.149858307916,0.001,1
697,-10739.778689664108,0.002,1
698,-10744.390551011818,0.001,1
699,-10747.271221409213,0.001,1
700,-10745.455394305278,0.001,1
701,-10741.257568571786,0.001,1
702,-10741.635310966409,0.001,1
703,-10736.978566925238,0.007,6
704,-10741.454526113786,0.001,1
705,-10741.250154243142,0.001,1
706,-10740.636809195294,0.001,1
707,-10750.333876335766,0.001,1
708,-10740.79948636639,0.001,1
709,-10745.10397910629,0.001,1
710,-10741.662630290237,0.001,1
711,-10739.44811933359,0.001,1
712,-10741.057818790974,0.001,1
713,-10740.148897940933,0.001,1
714,-10747.725192511563,0.001,1
715,-10731.214841099376,0.001,1
716,-10741.291801063759,0.001,1
717,-10753.135762068194,0.001,1
718,-10754.568002798726,0.001,1
719,-10744.276661759675,0.001,1
720,-10752.006362571756,0.001,1
721,-10744.609884484542,0.001,1
722,-10751.455304770712,0.001,1
723,-10753.48768331846,0.001,1
724,-10749.4472555735,0.001,1
725,-10748.361107240527,0.001,1
726,-10752.616204977146,0.001,1
727,-10747.008384542234,0.001,1
728,-10738.283709471885,0.001,1
729,-10748.109640844443,0.001,1
730,-10740.76637363273,0.001,1
731,-10759.89459018287,0.001,1
732,-10747.898004608474,0.001,1
733,-10745.349410555302,0.001,1
734,-10743.982759606351,0.001,1
735,-10750.138972937604,0.001,1
736,-10761.988930256279,0.001,1
737,-10756.17567695588,0.001,1
738,-10742.98131064786,0.001,1
739,-10747.457269836408,0.001,1
740,-10745.088103464152,0.001,1
741,-10743.816347773454,0.001,1
742,-10748.108857040044,0.001,1
743,-10753.886466315298,0.001,1
744,-10750.292368787603,0.001,1
745,-10741.544706052722,0.001,1
746,-10746.02066524127,0.001,1
747,-10745.86796656479,0.001,1
748,-10751.825222960953,0.001,1
749,-10742.271914905134,0.001,1
750,-10739.936621015033,0.001,1
751,-10746.771587164709,0.001,1
752,-10746.287338418158,0.001,1
753,-10750.549440951972,0.001,1
754,-10749.028627001355,0.001,1
755,-10745.283162031854,0.001,1
756,-10741.41549992271,0.001,1
757,-10751.265897364643,0.001,1
758,-10744.665836615746,0.001,1
759,-10746.210110437938,0.001,1
760,-10745.453337860768,0.001,1
761,-10739.471792166263,0.001,1
762,-10747.104852190798,0.001,1
763,-10737.136498276162,0.005,4
764,-10741.663126950032,0.001,1
765,-10733.6460912109,0.001,1
766,-10741.668416242757,0.001,1
767,-10743.751029017225,0.001,1
768,-10745.790346107708,0.001,1
769,-10741.439060343906,0.001,1
770,-10727.96383925176,0.001,1
771,-10748.795600409985,0.001,1
772,-10755.227901673336,0.001,1
773,-10743.671968452,0.002,2
774,-10741.336674561899,0.002,2
775,-10750.150902148747,0.001,1
776,-10743.757883212722,0.001,1
777,-10740.369366322011,0.001,1
778,-10741.587820591727,0.001,1
779,-10743.17826795897,0.001,1
780,-10743.193361658401,0.001,1
781,-10742.772826540917,0.001,1
782,-10745.343102519273,0.001,1
783,-10753.435164331238,0.001,1
784,-10748.641019845734,0.001,1
785,-10754.678161740138,0.001,1
786,-10757.554792944813,0.001,1
787,-10740.803948108683,0.002,2
788,-10748.629702330594,0.001,1
789,-10751.466085663571,0.001,1
790,-10745.15567520519,0.001,1
791,-10747.296365668843,0.001,1
792,-10747.698219561042,0.001,1
793,-10735.288715583889,0.001,1
794,-10737.915413219627,0.001,1
795,-10743.784926789305,0.001,1
796,-10745.692220028668,0.001,1
797,-10737.210763648814,0.001,1
798,-10748.560942816379,0.001,1
799,-10748.82510026613,0.001,1
800,-10740.534393958067,0.001,1
801,-10744.14253821882,0.001,1
802,-10739.29629781811,0.001,1
803,-10749.108875711498,0.001,1
804,-10743.812036484034,0.001,1
805,-10749.458001878449,0.001,1
806,-10754.002139646165,0.001,1
807,-10738.92424548597,0.001,1
808,-10739.076024878928,0.001,1
809,-10738.87389281957,0.001,1
810,-10732.445145609454,0.001,1
811,-10737.912308503772,0.001,1
812,-10735.577014613673,0.002,2
813,-10740.09817861915,0.001,1
814,-10740.019101320064,0.001,1
815,-10742.023187924571,0.001,1
816,-10738.046567022024,0.001,1
817,-10733.244338199378,0.001,1
818,-10738.747345629366,0.001,1
819,-10726.973072891773,0.001,1
820,-10748.680334633193,0.001,1
821,-10742.142803243109,0.001,1
822,-10744.366207940742,0.001,1
823,-10744.951867766309,0.001,1
824,-10754.844994631145,0.001,1
825,-10756.015341133734,0.001,1
826,-10740.567304133445,0.001,1
827,-10727.18545149324,0.001,1
828,-10741.579758336295,0.001,1
829,-10743.441665807126,0.001,1
830,-10743.195891365858,0.001,1
831,-10742.044587185062,0.001,1
832,-10751.571626148765,0.001,1
833,-10746.138237693356,0.001,1
834,-10751.487660080227,0.001,1
835,-10750.71757336344,0.001,1
836,-10732.333578761973,0.001,1
837,-10741.719229111477,0.001,1
838,-10745.530795973813,0.001,1
839,-10740.457987856598,0.001,1
840,-10746.028737142069,0.001,1
841,-10744.860474342575,0.001,1
842,-10747.055670056045,0.001,1
843,-10745.714036625926,0.001,1
844,-10745.797279082868,0.001,1
845,-10751.703612923266,0.001,1
846,-10741.650650413496,0.001,1
847,-10748.428419605509,0.001,1
848,-10744.859367044799,0.001,1
849,-10755.41810743924,0.001,1


==> figures/sachs-comparison/gflownet.csv <==
cpdag,score,marginal,unique_dags
0,-10725.867995875082,0.001,1
1,-10726.779673183335,0.001,1
2,-10728.929316960914,0.001,1
3,-10738.227513280834,0.001,1
4,-10739.390793332981,0.001,1
5,-10725.138500262266,0.001,1
6,-10726.915379327556,0.001,1
7,-10739.080438577326,0.001,1
8,-10735.31792531462,0.001,1
9,-10734.622040663462,0.001,1
10,-10736.746677737741,0.001,1
11,-10726.89437818125,0.001,1
12,-10724.550503135453,0.001,1
13,-10728.325952056024,0.001,1
14,-10725.987438649803,0.002,2
15,-10728.661517522423,0.001,1
16,-10733.358101601794,0.001,1
17,-10729.066115982956,0.001,1
18,-10729.43164983548,0.001,1
19,-10731.05521908848,0.001,1
20,-10730.604667465766,0.001,1
21,-10725.272758780517,0.001,1
22,-10734.052437457753,0.001,1
23,-10733.61293755846,0.001,1
24,-10732.065101235985,0.001,1
25,-10733.604183613943,0.001,1
26,-10732.241998156624,0.001,1
27,-10734.54642519072,0.001,1
28,-10730.208618595874,0.001,1
29,-10736.941365314733,0.001,1
30,-10734.583002748639,0.001,1
31,-10728.878314167023,0.001,1
32,-10727.468255885355,0.001,1
33,-10734.26611831041,0.001,1
34,-10735.250425502907,0.001,1
35,-10731.86833736902,0.001,1
36,-10729.822319510307,0.001,1
37,-10742.903571630575,0.001,1
38,-10727.056200628287,0.001,1
39,-10741.316227594114,0.001,1
40,-10730.937359951839,0.001,1
41,-10733.414790567693,0.001,1
42,-10731.530654814862,0.001,1
43,-10735.371759850439,0.001,1
44,-10733.48406318037,0.001,1
45,-10735.797781687534,0.001,1
46,-10730.560660889876,0.001,1
47,-10732.552873294899,0.001,1
48,-10734.121851281903,0.001,1
49,-10730.574542500255,0.001,1
50,-10735.482738930123,0.001,1
51,-10731.911437271701,0.001,1
52,-10745.940124489169,0.001,1
53,-10733.80058194928,0.001,1
54,-10728.127137489777,0.001,1
55,-10728.46524873789,0.001,1
56,-10731.685226753158,0.001,1
57,-10737.038070589777,0.001,1
58,-10729.576938589815,0.001,1
59,-10727.942823548574,0.001,1
60,-10734.73098709282,0.001,1
61,-10732.468164087057,0.001,1
62,-10735.388965229873,0.001,1
63,-10733.047381824295,0.001,1
64,-10733.404892878325,0.001,1
65,-10736.437422071369,0.001,1
66,-10743.235185012878,0.001,1
67,-10743.451328247327,0.001,1
68,-10736.277918977488,0.001,1
69,-10728.093725111981,0.001,1
70,-10735.859891600378,0.001,1
71,-10736.577593395243,0.001,1
72,-10730.794293907698,0.001,1
73,-10734.889461741954,0.001,1
74,-10732.148189135087,0.001,1
75,-10735.583803030118,0.001,1
76,-10725.332119269837,0.001,1
77,-10736.652679930847,0.001,1
78,-10727.387249929541,0.001,1
79,-10727.27714421333,0.001,1
80,-10735.530567721014,0.001,1
81,-10729.720134383306,0.001,1
82,-10732.94563167188,0.001,1
83,-10734.579984087914,0.001,1
84,-10731.960662996195,0.001,1
85,-10731.115924284748,0.001,1
86,-10733.139972443818,0.001,1
87,-10742.301805083713,0.001,1
88,-10735.248201096723,0.001,1
89,-10730.983752312122,0.001,1
90,-10734.113934262614,0.001,1
91,-10729.321419429276,0.001,1
92,-10728.14268294991,0.001,1
93,-10745.433022793926,0.001,1
94,-10731.784261637662,0.001,1
95,-10729.715264027913,0.001,1
96,-10729.759231629907,0.001,1
97,-10734.52892904358,0.001,1
98,-10728.865047133522,0.001,1
99,-10736.1185567716,0.001,1
100,-10730.253930012675,0.001,1
101,-10729.166603837124,0.001,1
102,-10728.748443750144,0.001,1
103,-10724.277720523567,0.002,2
104,-10737.099748606735,0.001,1
105,-10726.95474688969,0.001,1
106,-10729.839111635985,0.001,1
107,-10733.589245397337,0.001,1
108,-10724.609310750862,0.001,1
109,-10721.942426633466,0.001,1
110,-10728.914868072676,0.001,1
111,-10727.286337116986,0.001,1
112,-10724.61945299959,0.002,2
113,-10723.918286979111,0.001,1
114,-10741.127206430594,0.001,1
115,-10732.187669769952,0.001,1
116,-10730.974016859636,0.001,1
117,-10733.606806180087,0.001,1
118,-10725.554693342825,0.001,1
119,-10727.622488245637,0.001,1
120,-10732.484947454564,0.001,1
121,-10732.639234374858,0.001,1
122,-10723.219399452724,0.003,2
123,-10728.2048621412,0.001,1
124,-10732.735378597612,0.001,1
125,-10730.429024127325,0.001,1
126,-10731.362202314964,0.001,1
127,-10734.529682778879,0.001,1
128,-10732.235235555332,0.001,1
129,-10731.531991717959,0.001,1
130,-10730.234939197397,0.001,1
131,-10734.54928013411,0.001,1
132,-10728.44851607108,0.001,1
133,-10731.362229377333,0.001,1
134,-10738.594789037728,0.001,1
135,-10725.112757649162,0.002,2
136,-10731.431139606928,0.001,1
137,-10729.431300856262,0.001,1
138,-10728.726604375997,0.001,1
139,-10726.389730468418,0.002,2
140,-10748.569083176735,0.001,1
141,-10735.335479673307,0.001,1
142,-10727.717023111245,0.001,1
143,-10742.374671858684,0.001,1
144,-10737.866620788993,0.001,1
145,-10726.755438795448,0.001,1
146,-10724.420144905347,0.001,1
147,-10726.149993988509,0.001,1
148,-10728.94130891082,0.001,1
149,-10726.487939808158,0.001,1
150,-10727.094223777965,0.001,1
151,-10729.104208270346,0.001,1
152,-10735.811105699753,0.001,1
153,-10732.75811297541,0.001,1
154,-10736.187147800756,0.001,1
155,-10732.51711970752,0.001,1
156,-10732.860168612066,0.001,1
157,-10735.453595936338,0.001,1
158,-10731.763438346637,0.001,1
159,-10730.04922645725,0.001,1
160,-10735.03214162254,0.001,1
161,-10733.687308914068,0.001,1
162,-10735.90126864135,0.001,1
163,-10734.297619880546,0.001,1
164,-10733.64739794896,0.001,1
165,-10729.691215895782,0.001,1
166,-10730.04291573413,0.001,1
167,-10725.952699067804,0.001,1
168,-10732.637808834681,0.001,1
169,-10729.88394309554,0.001,1
170,-10733.79349463543,0.001,1
171,-10731.438111753982,0.001,1
172,-10729.357491819392,0.001,1
173,-10734.400991724451,0.001,1
174,-10729.904389665076,0.001,1
175,-10736.709054159453,0.001,1
176,-10733.758204790021,0.001,1
177,-10730.437454338558,0.001,1
178,-10728.79849248607,0.001,1
179,-10727.622832252115,0.001,1
180,-10731.334289012322,0.001,1
181,-10728.191590774466,0.001,1
182,-10739.87974949129,0.001,1
183,-10744.435405363833,0.001,1
184,-10735.67009006444,0.001,1
185,-10734.180242803584,0.001,1
186,-10737.886335517758,0.001,1
187,-10732.643513264213,0.001,1
188,-10736.297675331489,0.001,1
189,-10728.129876101462,0.002,2
190,-10726.328046035274,0.001,1
191,-10727.8014264885,0.001,1
192,-10727.995156566298,0.002,2
193,-10727.145667688874,0.001,1
194,-10726.054668325973,0.001,1
195,-10726.053028827328,0.002,2
196,-10726.817296977693,0.001,1
197,-10727.936037009113,0.001,1
198,-10723.716154919752,0.009,8
199,-10726.838271441795,0.001,1
200,-10728.237318925227,0.001,1
201,-10730.594011880416,0.001,1
202,-10732.911260969864,0.001,1
203,-10727.193987108172,0.001,1
204,-10727.153055202067,0.001,1
205,-10723.031167829378,0.001,1
206,-10723.815096639979,0.001,1
207,-10729.034171481328,0.001,1
208,-10724.640594277209,0.001,1
209,-10727.4361761061,0.001,1
210,-10724.698278360402,0.001,1
211,-10723.416697086845,0.002,2
212,-10726.538813608888,0.002,2
213,-10725.105037076788,0.001,1
214,-10727.943325760714,0.001,1
215,-10729.61148331902,0.001,1
216,-10725.086580566598,0.001,1
217,-10731.88577827776,0.001,1
218,-10730.290055052737,0.001,1
219,-10735.649156897252,0.001,1
220,-10731.551386872356,0.001,1
221,-10731.856014378298,0.001,1
222,-10730.599428509813,0.001,1
223,-10738.426307011432,0.001,1
224,-10726.185707328104,0.001,1
225,-10733.389938597345,0.001,1
226,-10732.638211825388,0.001,1
227,-10735.288380623764,0.001,1
228,-10732.985462667759,0.001,1
229,-10728.302655657331,0.001,1
230,-10735.499698964753,0.001,1
231,-10736.146662133353,0.001,1
232,-10726.396324419831,0.001,1
233,-10728.246384011722,0.001,1
234,-10737.06061159857,0.001,1
235,-10737.151064548021,0.001,1
236,-10730.9265535118,0.001,1
237,-10724.030706800013,0.001,1
238,-10724.0678547581,0.001,1
239,-10724.590505583112,0.001,1
240,-10728.898163428941,0.001,1
241,-10724.67828133958,0.001,1
242,-10724.731772897927,0.001,1
243,-10727.143815657839,0.001,1
244,-10727.33986037932,0.001,1
245,-10727.225293830532,0.001,1
246,-10725.093084010174,0.001,1
247,-10729.40351713765,0.001,1
248,-10725.42145472135,0.002,2
249,-10722.754570603955,0.035,12
250,-10725.899361247692,0.001,1
251,-10726.238144614252,0.001,1
252,-10726.185254459237,0.001,1
253,-10726.907024125007,0.001,1
254,-10733.972810537467,0.001,1
255,-10727.285529521394,0.001,1
256,-10731.637032521983,0.001,1
257,-10731.461823466334,0.001,1
258,-10730.706418464712,0.001,1
259,-10729.498092286898,0.001,1
260,-10730.545808484852,0.001,1
261,-10735.175070857573,0.001,1
262,-10725.286586324744,0.001,1
263,-10726.908953281487,0.001,1
264,-10731.402579978998,0.001,1
265,-10726.79073799833,0.001,1
266,-10725.428649476575,0.001,1
267,-10727.845211212967,0.001,1
268,-10731.397664474382,0.001,1
269,-10725.00456648922,0.002,2
270,-10723.154907369648,0.001,1
271,-10724.913319708246,0.001,1
272,-10722.956292596524,0.002,2
273,-10725.236139911862,0.001,1
274,-10723.08616083125,0.001,1
275,-10723.520418771795,0.001,1
276,-10720.419276713854,0.039,25
277,-10724.742537225924,0.001,1
278,-10724.818125148433,0.002,2
279,-10728.561259829658,0.001,1
280,-10724.95119468045,0.001,1
281,-10729.233504300706,0.001,1
282,-10722.487071616666,0.001,1
283,-10722.86808694618,0.001,1
284,-10730.83290444055,0.001,1
285,-10728.940376399029,0.001,1
286,-10722.827394127673,0.001,1
287,-10729.106190640663,0.001,1
288,-10727.390970732271,0.001,1
289,-10730.707716151432,0.001,1
290,-10725.054309010053,0.001,1
291,-10727.238184087406,0.001,1
292,-10733.734754393246,0.001,1
293,-10729.626166237364,0.001,1
294,-10727.221740514951,0.003,3
295,-10729.375411529398,0.001,1
296,-10722.775857840157,0.001,1
297,-10724.88644662485,0.001,1
298,-10727.18086611688,0.001,1
299,-10725.137240415042,0.001,1
300,-10728.660908019749,0.001,1
301,-10725.824409154391,0.001,1
302,-10731.799337696797,0.001,1
303,-10727.553058995682,0.001,1
304,-10727.25424286353,0.001,1
305,-10724.918948973429,0.002,2
306,-10731.163786224757,0.001,1
307,-10728.276746421461,0.001,1
308,-10725.224123012307,0.002,2
309,-10725.103340078853,0.001,1
310,-10729.63525804545,0.001,1
311,-10722.888829122208,0.001,1
312,-10722.768046188754,0.003,3
313,-10731.53683849725,0.001,1
314,-10726.798372483436,0.001,1
315,-10731.939886246006,0.001,1
316,-10727.098563274945,0.001,1
317,-10734.915709809775,0.001,1
318,-10724.763269384845,0.001,1
319,-10739.324295068409,0.001,1
320,-10737.217070752737,0.001,1
321,-10727.271619232866,0.001,1
322,-10727.395621682439,0.001,1
323,-10735.159724667225,0.001,1
324,-10727.26958511106,0.001,1
325,-10727.646602108938,0.001,1
326,-10725.036264381886,0.001,1
327,-10724.934291220961,0.001,1
328,-10729.509486776627,0.001,1
329,-10731.858119970444,0.001,1
330,-10731.571814860958,0.001,1
331,-10736.817078923294,0.001,1
332,-10725.46522703449,0.001,1
333,-10725.434740104034,0.001,1
334,-10723.129933144393,0.001,1
335,-10725.567058935729,0.001,1
336,-10726.252049666435,0.001,1
337,-10727.52878157897,0.001,1
338,-10727.767764706758,0.001,1
339,-10731.649641782686,0.001,1
340,-10727.284799695923,0.001,1
341,-10730.42959033966,0.001,1
342,-10725.020992036294,0.002,2
343,-10724.949505805822,0.001,1
344,-10729.354514082548,0.001,1
345,-10736.753437473282,0.001,1
346,-10729.606087665345,0.001,1
347,-10736.679366248074,0.001,1
348,-10729.536654733822,0.001,1
349,-10731.748592619155,0.001,1
350,-10726.916695237413,0.001,1
351,-10726.888065952922,0.001,1
352,-10724.551192045345,0.002,2
353,-10728.562106638463,0.001,1
354,-10729.081421137314,0.001,1
355,-10728.021667423325,0.001,1
356,-10732.287154981579,0.001,1
357,-10739.15284403561,0.001,1
358,-10727.583422815482,0.001,1
359,-10730.749816300753,0.001,1
360,-10727.970045144511,0.001,1
361,-10726.126623612217,0.001,1
362,-10723.58960772955,0.016,16
363,-10727.900040857028,0.001,1
364,-10725.657402632361,0.001,1
365,-10730.45713336161,0.001,1
366,-10727.743990407082,0.001,1
367,-10726.26368660217,0.001,1
368,-10727.410527170703,0.001,1
369,-10730.326599180013,0.001,1
370,-10726.239776527922,0.001,1
371,-10728.056777640544,0.001,1
372,-10732.455626075123,0.001,1
373,-10728.089279989126,0.002,2
374,-10730.73509449238,0.001,1
375,-10728.837560673548,0.001,1
376,-10728.397673544121,0.001,1
377,-10725.93837720445,0.001,1
378,-10732.801849425226,0.001,1
379,-10726.300264160087,0.001,1
380,-10728.19132305199,0.001,1
381,-10728.638854655903,0.001,1
382,-10726.321828466029,0.001,1
383,-10729.838032297055,0.001,1
384,-10724.084722374102,0.001,1
385,-10729.60567582395,0.001,1
386,-10734.37431539036,0.001,1
387,-10728.118440115211,0.001,1
388,-10732.11217664732,0.001,1
389,-10730.485397048496,0.001,1
390,-10736.528931471945,0.001,1
391,-10738.096856074302,0.001,1
392,-10727.067804742475,0.001,1
393,-10727.444821740355,0.001,1
394,-10735.477020363278,0.001,1
395,-10743.015911286619,0.001,1
396,-10727.206481660372,0.001,1
397,-10731.738399626965,0.001,1
398,-10724.871187770272,0.001,1
399,-10729.277688108874,0.001,1
400,-10729.656742082641,0.001,1
401,-10728.041518785965,0.001,1
402,-10739.726034088944,0.001,1
403,-10731.58892571346,0.001,1
404,-10731.303299365245,0.001,1
405,-10725.049400987968,0.001,1
406,-10724.714729066169,0.001,1
407,-10729.545280116277,0.001,1
408,-10727.48373930743,0.001,1
409,-10735.3531383989,0.001,1
410,-10735.549824777188,0.001,1
411,-10729.238282140564,0.001,1
412,-10729.431448225361,0.001,1
413,-10728.66488214449,0.001,1
414,-10724.087816672169,0.001,1
415,-10733.126029306557,0.001,1
416,-10727.08382035667,0.001,1
417,-10736.169968424,0.001,1
418,-10724.877976263533,0.002,2
419,-10721.71730869318,0.003,3
420,-10721.752522782068,0.001,1
421,-10724.549368852624,0.001,1
422,-10731.728188695086,0.001,1
423,-10724.50091863483,0.001,1
424,-10735.931319728383,0.001,1
425,-10734.229329896458,0.001,1
426,-10728.60486530108,0.001,1
427,-10726.234357322093,0.001,1
428,-10736.71205831602,0.001,1
429,-10726.85943891219,0.002,2
430,-10728.582831675247,0.001,1
431,-10729.898990113641,0.001,1
432,-10725.849224024672,0.001,1
433,-10736.260033026843,0.001,1
434,-10731.17042380127,0.001,1
435,-10724.887639708877,0.001,1
436,-10732.450775448857,0.001,1
437,-10729.416677939313,0.001,1
438,-10737.054076892895,0.001,1
439,-10728.159336306102,0.001,1
440,-10732.635295494649,0.001,1
441,-10729.704806948872,0.001,1
442,-10724.862458100204,0.001,1
443,-10729.976814173528,0.001,1
444,-10729.087837582489,0.001,1
445,-10737.6198978501,0.001,1
446,-10733.113779327276,0.001,1
447,-10738.835747102714,0.001,1
448,-10731.567290324287,0.001,1
449,-10723.652144759704,0.001,1
450,-10731.525844482383,0.001,1
451,-10730.516280827676,0.001,1
452,-10736.81573222371,0.001,1
453,-10731.763742137837,0.001,1
454,-10738.36807222073,0.001,1
455,-10731.278272718315,0.001,1
456,-10727.443250066237,0.001,1
457,-10729.167239912964,0.001,1
458,-10728.208875113285,0.001,1
459,-10725.870361707068,0.001,1
460,-10726.49979703129,0.001,1
461,-10726.9347194581,0.001,1
462,-10729.764586459982,0.001,1
463,-10725.15230689877,0.001,1
464,-10729.384767032456,0.001,1
465,-10728.569234740859,0.001,1
466,-10732.064217221323,0.001,1
467,-10732.032994340263,0.001,1
468,-10733.039911061163,0.001,1
469,-10725.141317532827,0.001,1
470,-10722.802804126606,0.005,5
471,-10727.252868023394,0.001,1
472,-10727.578537721341,0.001,1
473,-10726.838971520983,0.001,1
474,-10729.742839507022,0.001,1
475,-10728.205655597167,0.001,1
476,-10728.858389253566,0.001,1
477,-10728.661445809552,0.001,1
478,-10724.190722582973,0.003,2
479,-10724.19230260045,0.001,1
480,-10721.855428692872,0.003,3
481,-10724.977545214917,0.001,1
482,-10726.160312007007,0.001,1
483,-10725.977358557824,0.001,1
484,-10731.367520055219,0.001,1
485,-10724.204198167772,0.001,1
486,-10731.677313254011,0.001,1
487,-10728.792437905411,0.001,1
488,-10731.387835792337,0.001,1
489,-10729.778823183013,0.001,1
490,-10725.199546819362,0.001,1
491,-10727.675928506944,0.001,1
492,-10728.430088554478,0.001,1
493,-10727.54831629426,0.001,1
494,-10736.707560241892,0.001,1
495,-10731.878394092362,0.001,1
496,-10733.572583542984,0.001,1
497,-10737.683423687413,0.001,1
498,-10728.649422132652,0.001,1
499,-10725.488754562299,0.002,2
500,-10727.619215422603,0.001,1
501,-10730.018983654269,0.001,1
502,-10729.101582336694,0.001,1
503,-10736.177540429177,0.001,1
504,-10725.104531927502,0.002,2
505,-10732.747922540177,0.001,1
506,-10732.744369224596,0.001,1
507,-10727.26837507721,0.001,1
508,-10732.131883271102,0.001,1
509,-10731.904775205528,0.001,1
510,-10734.475560902662,0.001,1
511,-10732.09722728874,0.001,1
512,-10731.586986213106,0.001,1
513,-10730.777491075427,0.001,1
514,-10748.855509614676,0.001,1
515,-10737.914516574465,0.001,1
516,-10728.704527056232,0.001,1
517,-10737.880573466347,0.001,1
518,-10738.619225594186,0.001,1
519,-10732.34318565396,0.001,1
520,-10733.258033910994,0.001,1
521,-10729.991105512721,0.001,1
522,-10724.945502112803,0.001,1
523,-10731.6872963415,0.001,1
524,-10731.412711334393,0.001,1
525,-10726.468652032414,0.001,1
526,-10732.422623798282,0.001,1
527,-10739.483751227506,0.001,1
528,-10732.586537076326,0.001,1
529,-10736.328593643575,0.001,1
530,-10728.340298068222,0.001,1
531,-10734.59671740882,0.001,1
532,-10733.50680106716,0.001,1
533,-10728.907726343303,0.001,1
534,-10728.164269052462,0.001,1
535,-10725.620202607564,0.002,2
536,-10723.284908717464,0.001,1
537,-10727.321076111839,0.001,1
538,-10727.75207862846,0.001,1
539,-10727.784580977039,0.001,1
540,-10727.575481183681,0.001,1
541,-10727.801957346375,0.001,1
542,-10726.455239733157,0.002,2
543,-10729.5773562552,0.001,1
544,-10731.955718523453,0.001,1
545,-10730.646852002938,0.001,1
546,-10729.949452360279,0.001,1
547,-10730.828314197697,0.001,1
548,-10731.290670411523,0.001,1
549,-10724.721060696484,0.001,1
550,-10729.767011017122,0.001,1
551,-10727.910283603938,0.001,1
552,-10728.107053167481,0.001,1
553,-10732.06114193408,0.001,1
554,-10733.015220771334,0.001,1
555,-10726.244709302546,0.002,2
556,-10730.77662726914,0.001,1
557,-10724.795552515765,0.001,1
558,-10743.029184192526,0.001,1
559,-10727.07974642814,0.002,2
560,-10729.79040285868,0.001,1
561,-10737.197377119164,0.001,1
562,-10730.966360131653,0.001,1
563,-10730.696620358965,0.001,1
564,-10735.403631982912,0.001,1
565,-10731.179461480031,0.001,1
566,-10736.555083044523,0.001,1
567,-10728.689685517953,0.001,1
568,-10746.469797558531,0.001,1
569,-10731.849295898868,0.001,1
570,-10734.434234282668,0.001,1
571,-10731.476883587608,0.001,1
572,-10727.741536150645,0.001,1
573,-10729.593733491749,0.001,1
574,-10731.675933865976,0.001,1
575,-10729.579244974138,0.001,1
576,-10727.676540336484,0.001,1
577,-10737.070322024385,0.001,1
578,-10736.634387203343,0.001,1
579,-10729.409490603794,0.001,1
580,-10733.91569148966,0.001,1
581,-10737.94857913127,0.001,1
582,-10737.833539614803,0.001,1
583,-10732.500511828177,0.001,1
584,-10733.439849681836,0.001,1
585,-10730.520098887613,0.001,1
586,-10731.320276804036,0.001,1
587,-10728.34112653319,0.001,1
588,-10729.77099351411,0.001,1
589,-10723.953523389133,0.001,1
590,-10729.069776068207,0.001,1
591,-10726.734482178106,0.001,1
592,-10741.136453500278,0.001,1
593,-10733.056834075891,0.001,1
594,-10730.650033069269,0.001,1
595,-10727.123854404828,0.001,1
596,-10730.518941950466,0.001,1
597,-10738.103282526454,0.001,1
598,-10734.840934087035,0.001,1
599,-10731.502591643695,0.001,1
600,-10736.87115044512,0.001,1
601,-10738.125836524649,0.001,1
602,-10741.858717521596,0.001,1
603,-10734.194310257171,0.001,1
604,-10727.423541766528,0.001,1
605,-10727.190355043129,0.001,1
606,-10736.963267540596,0.001,1
607,-10727.9764575206,0.001,1
608,-10732.684265894048,0.001,1
609,-10724.45027885616,0.001,1
610,-10724.804025285675,0.001,1
611,-10728.377571326997,0.001,1
612,-10729.899572207805,0.001,1
613,-10738.43172195886,0.001,1
614,-10728.515663110016,0.001,1
615,-10724.50456745277,0.001,1
616,-10730.385387223972,0.001,1
617,-10728.622428310862,0.001,1
618,-10727.014873204806,0.001,1
619,-10731.02578779792,0.001,1
620,-10723.488694540361,0.003,3
621,-10725.915205796908,0.001,1
622,-10729.03732231895,0.001,1
623,-10728.372957426292,0.001,1
624,-10726.970870775242,0.003,3
625,-10730.492705393224,0.001,1
626,-10724.679579314707,0.002,2
627,-10727.045082506771,0.001,1
628,-10726.983204753833,0.001,1
629,-10721.153400650264,0.005,5
630,-10723.579911906807,0.002,2
631,-10725.67456465574,0.001,1
632,-10721.507147079777,0.001,1
633,-10724.273446769306,0.001,1
634,-10725.558408926989,0.001,1
635,-10727.084387117467,0.001,1
636,-10729.321168936061,0.001,1
637,-10729.497700721604,0.001,1
638,-10730.899815861061,0.001,1
639,-10727.40083134796,0.001,1
640,-10730.6500907443,0.001,1
641,-10723.934359439238,0.001,1
642,-10730.414878056483,0.001,1
643,-10733.55966870022,0.001,1
644,-10725.958246948716,0.002,2
645,-10730.337136274838,0.001,1
646,-10739.843625827432,0.001,1
647,-10728.018923632333,0.001,1
648,-10725.7551159727,0.001,1
649,-10739.589762823187,0.001,1
650,-10725.63906241127,0.001,1
651,-10727.634085456655,0.001,1
652,-10727.849910330398,0.002,2
653,-10724.32373166596,0.001,1
654,-10729.629111193623,0.001,1
655,-10730.154677375735,0.001,1
656,-10737.595160690182,0.001,1
657,-10731.525487467512,0.001,1
658,-10731.430955576134,0.001,1
659,-10737.655235742215,0.001,1
660,-10727.15414020061,0.001,1
661,-10730.0553581053,0.001,1
662,-10736.115321466365,0.001,1
663,-10729.598550120278,0.001,1
664,-10731.516461127623,0.001,1
665,-10728.775642722376,0.001,1
666,-10739.569599775048,0.001,1
667,-10730.681118774817,0.001,1
668,-10725.788433788954,0.001,1
669,-10728.910550310997,0.001,1
670,-10723.453139898855,0.001,1
671,-10726.914727471163,0.001,1
672,-10729.487289100894,0.001,1
673,-10731.123143174125,0.001,1
674,-10736.661518778315,0.001,1
675,-10728.895806437156,0.001,1
676,-10747.619735759974,0.001,1
677,-10733.289971298418,0.001,1
678,-10731.461211425785,0.001,1
679,-10728.022589824024,0.001,1
680,-10729.412609499623,0.001,1
681,-10727.608876990094,0.001,1
682,-10727.063106727459,0.001,1
683,-10726.331230893478,0.001,1
684,-10726.448730329988,0.001,1
685,-10732.08399143661,0.001,1
686,-10724.924846519383,0.002,2
687,-10727.712537953808,0.001,1
688,-10727.175879555163,0.001,1
689,-10729.026978478942,0.001,1
690,-10736.114775052252,0.001,1
691,-10729.700127250826,0.001,1
692,-10729.808822040866,0.001,1
693,-10726.895255071568,0.001,1
694,-10726.287417185287,0.001,1
695,-10731.054852792638,0.001,1
696,-10729.406340506786,0.001,1
697,-10727.527138494575,0.001,1
698,-10737.08946819916,0.001,1
699,-10732.895088000845,0.001,1
700,-10735.068312931013,0.001,1
701,-10731.147289657356,0.001,1
702,-10732.661128757269,0.001,1
703,-10735.124996149767,0.001,1
704,-10734.820005667967,0.001,1
705,-10733.061775823857,0.001,1
706,-10732.835836279823,0.001,1
707,-10734.843449386586,0.001,1
708,-10731.149696313496,0.001,1
709,-10729.495433331085,0.001,1
710,-10739.242680384987,0.001,1
711,-10730.355194735466,0.001,1
712,-10744.583131744903,0.001,1
713,-10733.608691885174,0.001,1
714,-10734.35503776822,0.001,1
715,-10732.955946071703,0.001,1
716,-10726.166689268466,0.001,1
717,-10737.167202562898,0.001,1
718,-10731.369930323874,0.001,1
719,-10727.940417554753,0.001,1
720,-10728.294163984268,0.001,1
721,-10727.0700506054,0.001,1
722,-10740.673035920294,0.001,1
723,-10735.546434559365,0.001,1
724,-10734.426105797214,0.001,1
725,-10735.92586121848,0.001,1
726,-10733.90952438607,0.001,1
727,-10728.845868363876,0.001,1
728,-10730.613123213478,0.001,1
729,-10735.104813287058,0.001,1
730,-10731.850452955272,0.001,1
731,-10736.858353141668,0.001,1
732,-10728.063098694545,0.001,1
733,-10725.485997871856,0.001,1
734,-10731.452062638235,0.001,1
735,-10724.793508236065,0.005,5
736,-10727.467587108686,0.001,1
737,-10729.861105814396,0.001,1
738,-10731.746633793227,0.001,1
739,-10731.643816633272,0.001,1
740,-10728.883858265863,0.001,1
741,-10724.526454023939,0.001,1
742,-10733.810644403002,0.001,1
743,-10744.912191553778,0.001,1
744,-10729.224215434695,0.001,1
745,-10739.681815819647,0.001,1
746,-10736.73316578541,0.001,1
747,-10741.78788359259,0.001,1
748,-10733.95173884626,0.001,1
749,-10726.31845365171,0.001,1
750,-10739.293498681041,0.001,1
751,-10730.733237298993,0.001,1
752,-10760.036951418317,0.001,1
753,-10741.16445778568,0.001,1
754,-10725.869927481503,0.001,1
755,-10730.351441837469,0.001,1
756,-10749.69414940376,0.001,1
757,-10739.93719565365,0.001,1
758,-10727.862926062573,0.001,1
759,-10728.44311460469,0.001,1
760,-10725.616425609096,0.001,1
761,-10729.051709617686,0.001,1
762,-10736.510642931753,0.001,1
763,-10743.155630834024,0.001,1
764,-10728.321533666784,0.001,1
765,-10739.6595603448,0.001,1
766,-10727.431708919006,0.001,1
767,-10724.320665475292,0.001,1
768,-10728.787835386287,0.001,1
769,-10728.19140391797,0.001,1
770,-10732.02291445758,0.001,1
771,-10742.080016263555,0.001,1
772,-10728.76384686164,0.001,1
773,-10726.704192888044,0.002,2
774,-10733.577698004725,0.001,1
775,-10735.43501933205,0.001,1
776,-10731.555976654254,0.001,1
777,-10732.462766692857,0.001,1
778,-10735.23370607235,0.001,1
779,-10738.454685927623,0.001,1
780,-10735.095984811618,0.001,1
781,-10723.781132707,0.001,1
782,-10725.771040456242,0.001,1
783,-10732.680330016545,0.001,1
784,-10726.250685115352,0.001,1
785,-10730.256601344794,0.001,1
786,-10736.856151785112,0.001,1
787,-10735.252750475143,0.001,1
788,-10730.118812478244,0.001,1
789,-10726.404355589271,0.001,1
790,-10737.0508328619,0.001,1
791,-10737.266166462294,0.001,1
792,-10732.287302981544,0.001,1
793,-10730.050281792652,0.001,1
794,-10742.720729894701,0.001,1
795,-10732.137964515938,0.001,1
796,-10727.697049532411,0.001,1
797,-10731.044331090452,0.001,1
798,-10733.413064201757,0.001,1
799,-10734.479696986153,0.001,1
800,-10732.875199242879,0.001,1
801,-10727.48443670009,0.001,1
802,-10734.319402849766,0.001,1
803,-10733.930440567592,0.001,1
804,-10728.902837782529,0.001,1
805,-10734.30715209489,0.001,1
806,-10749.016948530523,0.001,1
807,-10728.103759866883,0.001,1
808,-10732.66598751678,0.001,1
809,-10727.981192167117,0.001,1
810,-10735.179994251108,0.001,1
811,-10729.556623733988,0.001,1
812,-10727.01960785132,0.002,2
813,-10731.551525817915,0.001,1
814,-10724.68431396122,0.003,3
815,-10727.35839283384,0.001,1
816,-10729.183986220794,0.001,1
817,-10731.550124307732,0.001,1
818,-10731.528540180689,0.001,1
819,-10728.816229292712,0.001,1
820,-10727.854644976915,0.001,1
821,-10732.296731683307,0.001,1
822,-10732.795428549756,0.001,1
823,-10739.867662082337,0.001,1
824,-10732.561996608387,0.001,1
825,-10729.152676956239,0.001,1
826,-10733.041049605705,0.001,1
827,-10732.359048782073,0.001,1
828,-10738.73156591536,0.001,1
829,-10732.307821466895,0.001,1
830,-10732.64873928773,0.001,1
831,-10737.26368816139,0.001,1
832,-10734.959540829084,0.001,1
833,-10728.854512892294,0.001,1
834,-10738.158985729273,0.001,1
835,-10728.84795066675,0.001,1
836,-10734.520640947316,0.001,1
837,-10739.351301679375,0.001,1
838,-10733.190751958238,0.001,1
839,-10735.023077341857,0.001,1
840,-10752.658186224382,0.001,1


==> figures/sachs-comparison/mc3.csv <==
cpdag,score,marginal,unique_dags
0,-10733.833992284537,0.001,1
1,-10736.242109698358,0.001,1
2,-10730.922238149638,0.004,1
3,-10733.074079104967,0.001,1
4,-10727.58990800133,0.001,1
5,-10721.009060265278,0.002,1
6,-10723.471960114448,0.003,1
7,-10723.761049323593,0.002,1
8,-10720.921936528946,0.001,1
9,-10718.273429609484,0.003,3
10,-10726.508372176057,0.001,1
11,-10726.133289044279,0.001,1
12,-10727.104941597489,0.002,1
13,-10731.035000849928,0.001,1
14,-10720.954328544793,0.004,2
15,-10726.245304792295,0.001,1
16,-10736.341272252697,0.001,1
17,-10722.975089849644,0.006,2
18,-10730.895861406578,0.001,1
19,-10728.557348000359,0.001,1
20,-10723.604497343167,0.001,1
21,-10723.012618161705,0.001,1
22,-10727.59666727892,0.001,1
23,-10735.360051781181,0.002,1
24,-10730.797605365668,0.002,1
25,-10731.396584343665,0.001,1
26,-10734.826097112786,0.001,1
27,-10731.69707653768,0.001,1
28,-10734.92994458353,0.001,1
29,-10726.515446841464,0.006,2
30,-10734.882231470989,0.001,1
31,-10734.754567211818,0.001,1
32,-10741.146424878878,0.001,1
33,-10719.57146158881,0.005,2
34,-10722.693578110853,0.003,2
35,-10726.982811300464,0.001,1
36,-10731.595090861674,0.003,1
37,-10736.124129092112,0.002,1
38,-10727.703696407683,0.001,1
39,-10730.660078079405,0.001,1
40,-10731.958110058731,0.002,1
41,-10725.455270026729,0.001,1
42,-10728.190396951439,0.001,1
43,-10729.424919791512,0.001,1
44,-10719.709581588502,0.005,2
45,-10724.411241828662,0.001,1
46,-10722.68383468648,0.008,3
47,-10725.279108474057,0.004,2
48,-10734.285676949594,0.002,1
49,-10733.700428461816,0.001,1
50,-10729.731019530474,0.001,1
51,-10732.704242665268,0.002,1
52,-10727.72594645278,0.001,1
53,-10725.845873274893,0.001,1
54,-10723.709213786053,0.001,1
55,-10727.234369709859,0.001,1
56,-10722.705585751291,0.004,1
57,-10726.646318314557,0.001,1
58,-10730.247041578246,0.001,1
59,-10729.890432094797,0.001,1
60,-10730.216175383377,0.001,1
61,-10727.253487719847,0.001,1
62,-10723.62068098087,0.002,1
63,-10724.297443305,0.004,1
64,-10725.52936824083,0.002,1
65,-10727.70316126521,0.003,1
66,-10725.366287357634,0.001,1
67,-10730.506227322536,0.001,1
68,-10724.94314646547,0.001,1
69,-10729.203918178791,0.005,1
70,-10724.423933839646,0.003,1
71,-10727.525075897589,0.001,1
72,-10727.546050361689,0.001,1
73,-10729.973886129916,0.001,1
74,-10731.892548407164,0.001,1
75,-10728.342930850811,0.001,1
76,-10731.82076303923,0.001,1
77,-10733.36026302465,0.002,1
78,-10731.891870688209,0.002,1
79,-10717.644738573765,0.001,1
80,-10720.212171736252,0.002,2
81,-10722.175697491206,0.002,2
82,-10723.194690864035,0.004,2
83,-10725.520614602396,0.004,1
84,-10721.139721054229,0.006,2
85,-10723.588531286556,0.003,1
86,-10731.757486932282,0.001,1
87,-10725.175888448604,0.001,1
88,-10727.624698680931,0.001,1
89,-10729.068856703909,0.001,1
90,-10721.657342048818,0.012,5
91,-10728.50024617289,0.001,1
92,-10723.70903503157,0.003,1
93,-10725.606632932124,0.002,1
94,-10728.598678927921,0.001,1
95,-10724.01235200204,0.002,1
96,-10722.915425515852,0.003,2
97,-10729.984578236485,0.001,1
98,-10726.461162234367,0.001,1
99,-10721.93397176338,0.001,1
100,-10726.736104964994,0.001,1
101,-10734.602527118746,0.001,1
102,-10722.331255349947,0.001,1
103,-10730.230382699803,0.002,1
104,-10724.491238278579,0.004,2
105,-10726.089388158478,0.002,1
106,-10728.538198390805,0.001,1
107,-10726.11813340774,0.001,1
108,-10727.561567881487,0.001,1
109,-10731.968068220087,0.001,1
110,-10729.068047718514,0.002,2
111,-10725.958554416968,0.004,2
112,-10721.306234336993,0.001,1
113,-10723.709309880083,0.001,1
114,-10728.130316842691,0.001,1
115,-10723.725467227647,0.004,2
116,-10728.08539136966,0.001,1
117,-10733.489770737408,0.004,1
118,-10730.353664021557,0.001,1
119,-10722.47671047891,0.001,1
120,-10722.575873033249,0.001,1
121,-10732.647961099376,0.001,1
122,-10732.54794685159,0.001,1
123,-10728.936516765432,0.001,1
124,-10723.162099130934,0.001,1
125,-10725.892470972172,0.002,1
126,-10726.786500930792,0.001,1
127,-10728.43006019613,0.002,1
128,-10729.817978652496,0.001,1
129,-10732.38834622237,0.001,1
130,-10734.307008499618,0.002,1
131,-10723.6974685066,0.001,1
132,-10721.867277092379,0.001,1
133,-10721.071993175898,0.001,1
134,-10725.757753538828,0.002,2
135,-10719.119009027143,0.001,1
136,-10728.298913799204,0.002,2
137,-10727.337094433755,0.002,1
138,-10726.915167572244,0.001,1
139,-10727.53612276689,0.001,1
140,-10724.98709103828,0.001,1
141,-10727.699401926258,0.001,1
142,-10729.840833233216,0.001,1
143,-10728.811872455566,0.001,1
144,-10733.109560515266,0.001,1
145,-10726.57477324491,0.003,1
146,-10729.47947672665,0.001,1
147,-10723.713092778962,0.001,1
148,-10726.42540366694,0.002,1
149,-10724.030706800013,0.001,1
150,-10723.745678458443,0.001,1
151,-10728.110041202877,0.002,1
152,-10722.444245571018,0.002,1
153,-10725.833981168384,0.003,1
154,-10720.50603958327,0.001,1
155,-10724.80372764297,0.004,4
156,-10727.28839453226,0.001,1
157,-10725.549630847196,0.001,1
158,-10722.837319959217,0.004,3
159,-10718.48709184622,0.002,1
160,-10721.320119159118,0.003,1
161,-10718.770095573618,0.003,1
162,-10721.85167157282,0.001,1
163,-10718.833899542133,0.003,2
164,-10718.45846256173,0.001,1
165,-10716.121588654156,0.02,11
166,-10720.419276713856,0.003,2
167,-10722.763345875863,0.001,1
168,-10720.426471968287,0.012,6
169,-10723.749359385969,0.001,1
170,-10721.95454467182,0.002,2
171,-10723.064441880873,0.002,2
172,-10718.57039888648,0.01,5
173,-10722.957028411918,0.001,1
174,-10726.458325639218,0.003,2
175,-10723.997464682783,0.008,4
176,-10722.771372847914,0.001,1
177,-10724.535368122306,0.003,3
178,-10721.964924034639,0.003,1
179,-10722.273499715195,0.002,1
180,-10722.956663383398,0.006,2
181,-10720.591160191332,0.004,2
182,-10724.977789716771,0.001,1
183,-10718.771757452529,0.015,3
184,-10727.34879671027,0.002,1
185,-10722.24958964095,0.002,1
186,-10725.004553283112,0.002,1
187,-10718.470358129054,0.002,1
188,-10720.738576322186,0.002,1
189,-10723.187386554511,0.001,1
190,-10724.830019256686,0.003,1
191,-10723.087345797087,0.001,1
192,-10718.832245084694,0.008,4
193,-10722.310077273112,0.001,1
194,-10729.349256490294,0.007,3
195,-10726.765833724723,0.002,2
196,-10723.82076510701,0.001,1
197,-10730.02352145697,0.004,1
198,-10723.154403638566,0.002,1
199,-10723.09915884949,0.004,1
200,-10723.172114208919,0.004,1
201,-10725.84619308154,0.001,1
202,-10720.253503985648,0.001,1
203,-10722.702314217973,0.002,1
204,-10722.004230557828,0.002,1
205,-10724.10623309424,0.002,2
206,-10728.403921153942,0.005,4
207,-10721.740729902176,0.004,2
208,-10727.103653467231,0.001,1
209,-10730.871328548645,0.001,1
210,-10734.366311029109,0.001,1
211,-10719.787034314402,0.001,1
212,-10728.012083836968,0.001,1
213,-10729.239972122135,0.003,3
214,-10735.401838719994,0.001,1
215,-10723.0223099429,0.001,1
216,-10723.207719987817,0.001,1
217,-10728.007620484976,0.003,1
218,-10723.858877659071,0.001,1
219,-10720.849133402602,0.001,1
220,-10717.41962063348,0.004,2
221,-10717.454834722368,0.005,2
222,-10720.555976780312,0.004,3
223,-10720.210299614828,0.013,6
224,-10726.311004685193,0.003,1
225,-10724.520632622727,0.003,2
226,-10729.025253677111,0.003,1
227,-10728.82551593686,0.001,1
228,-10730.496846944689,0.002,2
229,-10724.6401781441,0.004,2
230,-10724.812783888274,0.002,1
231,-10720.226456962391,0.002,2
232,-10724.740528706796,0.001,1
233,-10727.260825169593,0.001,1
234,-10725.830537611519,0.001,1
235,-10721.551535964973,0.006,2
236,-10721.58675005386,0.001,1
237,-10725.673465829923,0.004,2
238,-10720.625165738062,0.002,2
239,-10724.711881514126,0.001,1
240,-10721.64662004975,0.003,2
241,-10730.538004101461,0.001,1
242,-10736.699870699318,0.001,1
243,-10734.098687601267,0.001,1
244,-10736.76557171866,0.002,1
245,-10729.624718628966,0.001,1
246,-10726.215134843822,0.003,2
247,-10721.830683914706,0.003,2
248,-10726.706593697603,0.003,2
249,-10726.399197450524,0.001,1
250,-10725.946775323157,0.002,2
251,-10724.668390455468,0.001,1
252,-10729.51781058547,0.002,2
253,-10728.407438773665,0.001,1
254,-10727.768095140695,0.001,1
255,-10732.472840167986,0.003,1
256,-10735.139724285378,0.001,1
257,-10732.401353937514,0.001,1
258,-10738.634706765843,0.001,1
259,-10720.823939419723,0.006,3
260,-10730.54363047371,0.001,1
261,-10721.643012201923,0.001,1
262,-10720.555161006163,0.004,3
263,-10725.346870571506,0.001,1
264,-10723.677517074306,0.001,1
265,-10720.293371288966,0.001,1
266,-10724.399495137772,0.001,1
267,-10724.673375563867,0.002,1
268,-10727.136275413039,0.002,1
269,-10723.266849087739,0.001,1
270,-10723.287823551838,0.001,1
271,-10719.896254039393,0.002,2
272,-10717.557740633174,0.007,3
273,-10721.855428692874,0.001,1
274,-10721.944370158611,0.001,1
275,-10722.34506427172,0.002,2
276,-10725.422202347032,0.001,1
277,-10727.035010767626,0.002,1
278,-10726.41394169579,0.002,2
279,-10722.245023514293,0.001,1
280,-10723.127267518728,0.001,1
281,-10724.619006219547,0.001,1
282,-10732.304581850089,0.004,1
283,-10732.619750776334,0.001,1
284,-10732.585765813132,0.002,2
285,-10728.971172732088,0.002,1
286,-10732.305672920924,0.002,1
287,-10736.835902012892,0.001,1
288,-10735.58309680306,0.002,2
289,-10735.139569150684,0.001,1
290,-10734.965782039893,0.002,2
291,-10726.286897533477,0.001,1
292,-10718.855772612498,0.008,3
293,-10722.333604800919,0.001,1
294,-10721.646451593846,0.008,3
295,-10723.224568321177,0.003,2
296,-10730.217235279964,0.003,1
297,-10732.283439554745,0.001,1
298,-10731.932998923707,0.002,1
299,-10722.235104827874,0.001,1
300,-10722.061317717082,0.003,2
301,-10732.037421001674,0.001,1
302,-10726.288317133352,0.003,1
303,-10729.090121110356,0.001,1
304,-10727.382927302177,0.001,1
305,-10727.029506031404,0.002,1
306,-10735.40186169797,0.002,1
307,-10728.893476387084,0.001,1
308,-10733.44488456794,0.004,1
309,-10733.195484045908,0.002,1
310,-10734.916701160091,0.002,1
311,-10723.262701025611,0.001,1
312,-10734.63713841999,0.002,1
313,-10734.488969138467,0.004,2
314,-10732.310080244175,0.002,1
315,-10736.905575855002,0.001,1
316,-10731.954634001151,0.001,1
317,-10729.194615854416,0.001,1
318,-10735.601088182248,0.002,2
319,-10737.037240161266,0.001,1
320,-10741.360500673334,0.001,1
321,-10729.881801309759,0.001,1
322,-10725.198031837821,0.006,3
323,-10728.633736530055,0.001,1
324,-10730.816942857993,0.002,2
325,-10730.810279552581,0.001,1
326,-10726.531277906035,0.001,1
327,-10730.653207770987,0.001,1
328,-10732.246431531601,0.001,1
329,-10726.56310051021,0.001,1
330,-10726.827955590124,0.003,1
331,-10721.599111773286,0.001,1
332,-10727.081678570888,0.002,1
333,-10718.987220657764,0.001,1
334,-10723.292103971897,0.002,2
335,-10723.67045193852,0.001,1
336,-10721.43603089009,0.001,1
337,-10727.570210988451,0.002,1
338,-10723.671284022765,0.001,1
339,-10726.816074666502,0.004,2
340,-10721.335990132666,0.005,3
341,-10727.241065854209,0.001,1
342,-10729.218427833675,0.002,2
343,-10730.176394431472,0.002,2
344,-10727.462430030555,0.001,1
345,-10726.169061075008,0.001,1
346,-10723.035263752306,0.001,1
347,-10720.423372636784,0.004,3
348,-10728.686530561059,0.002,1
349,-10731.876800071983,0.002,1
350,-10734.443692204582,0.003,1
351,-10733.956649023225,0.001,1
352,-10734.633049718963,0.001,1
353,-10738.27880585239,0.001,1
354,-10733.871393188212,0.002,1
355,-10729.346828959726,0.001,1
356,-10724.902287938316,0.005,1
357,-10727.491080624106,0.001,1
358,-10733.012274619974,0.001,1
359,-10731.156526284354,0.002,1
360,-10731.215072516756,0.001,1
361,-10720.94629567266,0.001,1
362,-10727.565435314937,0.001,1
363,-10731.05557401353,0.001,1
364,-10731.043267503357,0.001,1
365,-10726.402802360293,0.002,1
366,-10729.07545920634,0.001,1
367,-10729.0578901677,0.001,1
368,-10731.525890636798,0.002,1
369,-10723.211293267763,0.001,1
370,-10727.863613347738,0.001,1
371,-10722.764481911983,0.006,2
372,-10719.467603706087,0.001,1
373,-10726.579875325564,0.002,1
374,-10725.646037862416,0.001,1
375,-10728.170039921679,0.001,1
376,-10719.853132963552,0.001,1
377,-10726.416794442366,0.001,1
378,-10721.269433772273,0.002,1
379,-10723.695945028818,0.001,1
380,-10723.685049475054,0.001,1
381,-10719.191006480663,0.001,1
382,-10722.3357971244,0.001,1
383,-10723.717635154535,0.002,1
384,-10726.862425798272,0.001,1
385,-10716.855712590565,0.001,1
386,-10723.798565817282,0.001,1
387,-10723.89084974877,0.001,1
388,-10723.83115149676,0.001,1
389,-10723.691152348327,0.001,1
390,-10726.117663604873,0.001,1
391,-10723.593494634648,0.004,2
392,-10727.088477115112,0.003,2
393,-10722.78235501131,0.001,1
394,-10719.636671379538,0.001,1
395,-10726.671808537745,0.001,1
396,-10723.891023560469,0.004,2
397,-10724.275256920437,0.001,1
398,-10724.202337551198,0.001,1
399,-10720.02604360626,0.005,2
400,-10722.82034643672,0.001,1
401,-10725.929623187198,0.001,1
402,-10722.026029425788,0.001,1
403,-10724.967977497754,0.002,2
404,-10727.508124966287,0.001,1
405,-10725.558650900699,0.004,1
406,-10728.429228487332,0.002,1
407,-10731.259748417391,0.004,1
408,-10725.105005351565,0.001,1
409,-10729.635964269006,0.002,1
410,-10725.109470510586,0.001,1
411,-10723.99682496202,0.001,1
412,-10727.474657150438,0.004,1
413,-10723.6807986248,0.001,1
414,-10726.475101455262,0.001,1
415,-10727.158630813221,0.002,1
416,-10723.943829256163,0.001,1
417,-10725.643519581681,0.001,1
418,-10721.991682348558,0.003,1
419,-10724.440492580885,0.002,1
420,-10719.858557687416,0.004,1
421,-10724.169828474955,0.002,1
422,-10726.965944967533,0.002,2
423,-10719.670326064068,0.002,1
424,-10722.497015059664,0.003,1
425,-10721.44288587766,0.002,2
426,-10729.291929843892,0.001,1
427,-10728.225240826649,0.001,1
428,-10721.356123008245,0.002,2
429,-10725.88994693655,0.003,1
430,-10723.501386754246,0.002,1
431,-10723.89387470631,0.001,1
432,-10721.542048431998,0.001,1
433,-10725.36296787315,0.002,1
434,-10728.80035310097,0.002,1
435,-10725.901585427337,0.007,1
436,-10726.000747981676,0.002,1
437,-10722.579858496312,0.001,1
438,-10724.405949888214,0.003,1
439,-10728.703637947912,0.003,1
440,-10724.705421708497,0.006,1
441,-10723.45857445448,0.001,1
442,-10724.687528581902,0.001,1
443,-10720.94339715989,0.001,1
444,-10723.770086155486,0.001,1
445,-10722.805857715102,0.001,1
446,-10725.254667947429,0.001,1
447,-10727.283371395557,0.002,2
448,-10724.489068565093,0.001,1
449,-10722.822950217389,0.001,1
450,-10725.17171969229,0.001,1
451,-10728.076751044526,0.004,1
452,-10730.811877969238,0.002,1
453,-10735.0788774217,0.001,1
454,-10741.182245121952,0.001,1
455,-10740.989055165559,0.001,1
456,-10742.300652211317,0.001,1
457,-10738.561592626953,0.001,1
458,-10736.361275579453,0.002,2
459,-10722.7803228532,0.002,1
460,-10724.169205010234,0.003,2
461,-10728.132873362612,0.002,2
462,-10721.648647401853,0.004,1
463,-10718.936336513876,0.005,2
464,-10721.646992944414,0.002,2
465,-10726.177951861855,0.005,2
466,-10730.50163915495,0.001,1
467,-10722.779359769507,0.002,1
468,-10721.736459252746,0.005,3
469,-10724.085228727645,0.004,3
470,-10726.372934647905,0.001,1
471,-10729.238566651515,0.001,1
472,-10729.641864007948,0.002,1
473,-10734.149490097208,0.002,2
474,-10724.184453595804,0.002,1
475,-10727.306570117848,0.001,1
476,-10726.984576334675,0.001,1
477,-10728.503599209682,0.002,2


==> figures/small-graphs/edge.csv <==
full,estimate,id
0.014957483640539174,0.01500000000000001,150iu4dl
0.004676657629494691,0.007000000000000003,150iu4dl
0.5995836867654789,0.614,150iu4dl
0.056237230737915346,0.05200000000000002,150iu4dl
0.007987096026941016,0.014000000000000007,150iu4dl
0.010842464040871202,0.011000000000000005,150iu4dl
0.00797295685882263,0.008000000000000004,150iu4dl
0.015782685585876897,0.018000000000000002,150iu4dl
0.013956964572830967,0.01500000000000001,150iu4dl
0.011658040350280592,0.009000000000000008,150iu4dl
0.004972780177304835,0.004000000000000002,150iu4dl
0.013483007784832475,0.017000000000000005,150iu4dl
0.4997492360258054,0.4780000000000003,150iu4dl
0.24534732274970023,0.23500000000000004,150iu4dl
0.01127727816273994,0.014000000000000007,150iu4dl
0.052604357180711395,0.035,150iu4dl
0.7546526772500951,0.7650000000000001,150iu4dl
0.010403243547280045,0.009000000000000008,150iu4dl
0.017605489235381765,0.011000000000000005,150iu4dl
0.5002507638582757,0.5220000000000004,150iu4dl
0.8960123539601575,0.8920000000000005,28sm4kp9
0.9052442749674644,0.9090000000000001,28sm4kp9
0.029042453414361714,0.031000000000000007,28sm4kp9
0.07217598643486203,0.07200000000000002,28sm4kp9
0.007176877286933483,0.004000000000000002,28sm4kp9
0.009809899658259656,0.01500000000000001,28sm4kp9
0.010665242404540453,0.012999999999999998,28sm4kp9
0.09475474362882477,0.091,28sm4kp9
0.011510263480191841,0.011000000000000005,28sm4kp9
0.010549505053932836,0.011999999999999999,28sm4kp9
0.011288873104444886,0.011999999999999999,28sm4kp9
0.009535681797054104,0.010000000000000004,28sm4kp9
0.1137616367309502,0.116,28sm4kp9
0.051089071460540196,0.056000000000000036,28sm4kp9
0.11360534884615209,0.12700000000000003,28sm4kp9
0.006437365310477719,0.004000000000000002,28sm4kp9
0.018381914553766126,0.021000000000000005,28sm4kp9
0.011233898329310252,0.011999999999999999,28sm4kp9
0.01146678844575646,0.017000000000000005,28sm4kp9
0.06455904307791822,0.05300000000000002,28sm4kp9
0.010072444088763148,0.014000000000000007,sv3m237j
0.012239195665999247,0.011000000000000005,sv3m237j
0.21956499023534864,0.22600000000000012,sv3m237j
0.01831541829508873,0.019,sv3m237j
0.01216917259805434,0.007000000000000003,sv3m237j
0.04862641773652196,0.04600000000000001,sv3m237j
0.19531432470435467,0.21499999999999997,sv3m237j
0.3538750293722331,0.36000000000000015,sv3m237j
0.010124708323757807,0.009000000000000008,sv3m237j
0.5400699330143288,0.547,sv3m237j
0.4599298199333955,0.45300000000000024,sv3m237j
0.02511057031644786,0.02200000000000001,sv3m237j
0.01736537588015842,0.023000000000000007,sv3m237j
0.011822342221715694,0.007000000000000003,sv3m237j
0.23091639606719955,0.23200000000000004,sv3m237j
0.343202793426169,0.33400000000000024,sv3m237j
0.03149997674465599,0.029000000000000012,sv3m237j
0.01640336160616304,0.02,sv3m237j
0.008481648583744908,0.005999999999999998,sv3m237j
0.00975107767618482,0.01600000000000001,sv3m237j
0.010817780597433433,0.007000000000000003,46j19kwh
0.565357722255248,0.5740000000000004,46j19kwh
0.016553557671342128,0.011999999999999999,46j19kwh
0.4298418007671751,0.3910000000000001,46j19kwh
0.011794097619741506,0.010000000000000004,46j19kwh
0.012431488595271274,0.018000000000000002,46j19kwh
0.04752678449719998,0.056000000000000036,46j19kwh
0.006905965798419367,0.004000000000000002,46j19kwh
0.012370649195302948,0.012999999999999998,46j19kwh
0.00764398199715842,0.011000000000000005,46j19kwh
0.5609799858998522,0.5970000000000002,46j19kwh
0.009402716966218458,0.005999999999999998,46j19kwh
0.43464224917301114,0.42600000000000027,46j19kwh
0.016526932539122376,0.017000000000000005,46j19kwh
0.007392359969131438,0.003000000000000002,46j19kwh
0.04589602131125758,0.041000000000000016,46j19kwh
0.007966089449647712,0.005999999999999998,46j19kwh
0.009795979103817475,0.008000000000000004,46j19kwh
0.012916756884255557,0.018000000000000002,46j19kwh
0.011473028638072027,0.014000000000000007,46j19kwh
0.007304829685606462,0.009000000000000008,3ij7bnye
0.08631200080606173,0.08500000000000003,3ij7bnye
0.03596776663219833,0.044000000000000004,3ij7bnye
0.2612355150593347,0.241,3ij7bnye
0.3866989108415194,0.4149999999999999,3ij7bnye
0.0950024305121274,0.07999999999999999,3ij7bnye
0.03651403764172176,0.04000000000000001,3ij7bnye
0.6300546249533084,0.6569999999999999,3ij7bnye
0.0803612422520718,0.07100000000000002,3ij7bnye
0.9640322332734396,0.9559999999999998,3ij7bnye
0.9652579343583424,0.9610000000000003,3ij7bnye
0.20215924141681674,0.177,3ij7bnye
0.03472692325617627,0.03900000000000001,3ij7bnye
0.047982502969094336,0.04700000000000001,3ij7bnye
0.03400898482585812,0.038000000000000006,3ij7bnye
0.024386672381923966,0.025,3ij7bnye
0.01605438020814484,0.011999999999999999,3ij7bnye
0.34918751643994794,0.3400000000000002,3ij7bnye
0.005743417941118383,0.005999999999999998,3ij7bnye
0.7387644849404565,0.7590000000000005,3ij7bnye
0.2960881136451657,0.28099999999999997,ijmljoy6
0.011891132823952238,0.008000000000000004,ijmljoy6
0.021857464112605342,0.034000000000000016,ijmljoy6
0.02058745885964324,0.014000000000000007,ijmljoy6
0.01012658812783508,0.009000000000000008,ijmljoy6
0.010280482014984008,0.007000000000000003,ijmljoy6
0.02268337680784969,0.023000000000000007,ijmljoy6
0.6277963903848265,0.6380000000000001,ijmljoy6
0.010060354823982542,0.01600000000000001,ijmljoy6
0.013633073296661115,0.011000000000000005,ijmljoy6
0.008696923572895237,0.007000000000000003,ijmljoy6
0.14320183821507634,0.13300000000000003,ijmljoy6
0.008232937835784259,0.005999999999999998,ijmljoy6
0.01027392298540232,0.005999999999999998,ijmljoy6
0.01028064953603645,0.01500000000000001,ijmljoy6
0.3592117080970057,0.34600000000000025,ijmljoy6
0.29517617025039367,0.30000000000000004,ijmljoy6
0.022917176555361237,0.025,ijmljoy6
0.7048113526787158,0.7,ijmljoy6
0.010446404043135866,0.010000000000000005,ijmljoy6
0.5004238777646228,0.5070000000000002,2fc28ppm
0.0302491675851694,0.031000000000000007,2fc28ppm
0.8785666703575526,0.8929999999999999,2fc28ppm
0.011278410860619434,0.01500000000000001,2fc28ppm
0.8688606184848261,0.879,2fc28ppm
0.007061619974796321,0.007000000000000003,2fc28ppm
0.00702661571307369,0.005999999999999998,2fc28ppm
0.01265871005834161,0.011999999999999999,2fc28ppm
0.007500299066300763,0.005000000000000002,2fc28ppm
0.012481807342193401,0.007000000000000003,2fc28ppm
0.4995761222040344,0.493,2fc28ppm
0.0057209874513510835,0.004000000000000002,2fc28ppm
0.006055074864653966,0.004000000000000002,2fc28ppm
0.1211018706604861,0.10699999999999998,2fc28ppm
0.009444365282246245,0.011999999999999999,2fc28ppm
0.007752461698973854,0.007000000000000003,2fc28ppm
0.028197310322239558,0.024000000000000007,2fc28ppm
0.008531002942380388,0.005999999999999998,2fc28ppm
0.011832074174677845,0.011999999999999999,2fc28ppm
0.10935591199256225,0.099,2fc28ppm
0.11921313396571587,0.12700000000000003,2qjtla0y
0.017030019531017515,0.01500000000000001,2qjtla0y
0.3233900914172793,0.33800000000000013,2qjtla0y
0.009574594652739974,0.005999999999999998,2qjtla0y
0.9007211172975668,0.901,2qjtla0y
0.9199619583427748,0.9149999999999999,2qjtla0y
0.11631136555628327,0.11700000000000005,2qjtla0y
0.01847552041100437,0.018000000000000002,2qjtla0y
0.0702558631243953,0.07900000000000001,2qjtla0y
0.014965236393015406,0.01500000000000001,2qjtla0y
0.01392911595285281,0.018000000000000002,2qjtla0y
0.007480135373526997,0.010000000000000004,2qjtla0y
0.35427081832189544,0.33100000000000007,2qjtla0y
0.48563144778601725,0.47000000000000014,2qjtla0y
0.08185300447788954,0.09600000000000002,2qjtla0y
0.09919236993186939,0.099,2qjtla0y
0.06919623374890879,0.07300000000000001,2qjtla0y
0.5741851571537941,0.5859999999999999,2qjtla0y
0.009622383242778053,0.007000000000000003,2qjtla0y
0.009800118050066827,0.011999999999999999,2qjtla0y
0.010912298783347353,0.007000000000000003,3gbp6a5t
0.013075554643038861,0.014000000000000007,3gbp6a5t
0.015388529246503368,0.014000000000000007,3gbp6a5t
0.008212842366963211,0.011000000000000005,3gbp6a5t
0.4877655680953248,0.49999999999999994,3gbp6a5t
0.015687954832823207,0.01600000000000001,3gbp6a5t
0.19439667316415873,0.19599999999999995,3gbp6a5t
0.5922272527468389,0.5730000000000003,3gbp6a5t
0.3548633827973657,0.36900000000000005,3gbp6a5t
0.0076015979675344795,0.009000000000000008,3gbp6a5t
0.011198518663828145,0.005000000000000002,3gbp6a5t
0.4077718279720461,0.4270000000000002,3gbp6a5t
0.03353328152016725,0.03000000000000001,3gbp6a5t
0.029530831265977556,0.02600000000000001,3gbp6a5t
0.013869426091863597,0.012999999999999998,3gbp6a5t
0.48666965270555984,0.4729999999999999,3gbp6a5t
0.01215860092725404,0.008000000000000004,3gbp6a5t
0.04949258712145468,0.05100000000000001,3gbp6a5t
0.3660738147611287,0.36400000000000005,3gbp6a5t
0.1817780742313146,0.18000000000000005,3gbp6a5t
0.34446172773489064,0.3499999999999999,b7q7ppuz
0.00863774615496094,0.005000000000000002,b7q7ppuz
0.012370893359287332,0.012999999999999998,b7q7ppuz
0.0156832942253436,0.01600000000000001,b7q7ppuz
0.019832501468063625,0.017000000000000005,b7q7ppuz
0.041305358508356496,0.036000000000000004,b7q7ppuz
0.011903365294161715,0.014000000000000007,b7q7ppuz
0.6554067405592258,0.6179999999999999,b7q7ppuz
0.00882336051728389,0.005999999999999998,b7q7ppuz
0.04618574429122885,0.05400000000000002,b7q7ppuz
0.04244264001732586,0.04600000000000001,b7q7ppuz
0.0696382922056249,0.05500000000000003,b7q7ppuz
0.035069199314802686,0.03900000000000001,b7q7ppuz
0.1398276009086764,0.153,b7q7ppuz
0.010718171922807536,0.009000000000000008,b7q7ppuz
0.13904938003302264,0.11500000000000005,b7q7ppuz
0.047737735802546054,0.041000000000000016,b7q7ppuz
0.3445587942731841,0.3820000000000001,b7q7ppuz
0.03562511860362711,0.035,b7q7ppuz
0.6501004870059202,0.6460000000000001,b7q7ppuz
0.519421286479379,0.5070000000000002,3d21ojri
0.01916460100955956,0.024000000000000007,3d21ojri
0.006048347465713853,0.004000000000000002,3d21ojri
0.4648411272656755,0.4710000000000001,3d21ojri
0.005954848909843666,0.007000000000000003,3d21ojri
0.4304280746861671,0.41000000000000025,3d21ojri
0.03954926047650547,0.041000000000000016,3d21ojri
0.040135172933473774,0.038000000000000006,3d21ojri
0.7980105601229823,0.8129999999999998,3d21ojri
0.09613087849658322,0.10400000000000001,3d21ojri
0.48506459669607055,0.5080000000000001,3d21ojri
0.8467867443404311,0.8600000000000001,3d21ojri
0.07796573622577116,0.06800000000000003,3d21ojri
0.0031266828099501195,0.004000000000000002,3d21ojri
0.4935904096215173,0.46900000000000003,3d21ojri
0.23837610081861915,0.21100000000000008,3d21ojri
0.08254536928798621,0.07400000000000005,3d21ojri
0.5046475449776527,0.528,3d21ojri
0.012088398230853227,0.010000000000000005,3d21ojri
0.20098952982640533,0.1860000000000001,3d21ojri
0.04950141455301242,0.05100000000000001,2jf03qsa
0.9357709850393603,0.9430000000000004,2jf03qsa
0.9352261227809875,0.9490000000000005,2jf03qsa
0.005569685173805976,0.008000000000000004,2jf03qsa
0.8211222556211314,0.8179999999999998,2jf03qsa
0.015612367512051074,0.007000000000000003,2jf03qsa
0.9833716293810738,0.9919999999999998,2jf03qsa
0.06303093412279517,0.06699999999999999,2jf03qsa
0.13327783968831453,0.13300000000000003,2jf03qsa
0.04787192971144035,0.05900000000000003,2jf03qsa
0.009960814209528636,0.009000000000000008,2jf03qsa
0.006256336078113364,0.005999999999999998,2jf03qsa
0.05645627090278299,0.045000000000000005,2jf03qsa
0.06416160597291382,0.05700000000000002,2jf03qsa
0.034659878344754806,0.03200000000000001,2jf03qsa
0.14071657926888068,0.15400000000000008,2jf03qsa
0.013365729918625066,0.017000000000000005,2jf03qsa
0.0442806173575207,0.03200000000000001,2jf03qsa
0.17887774437538487,0.182,2jf03qsa
0.014376793441618805,0.012999999999999998,3pqz3i9s
0.007307174810406552,0.011000000000000005,3pqz3i9s
0.014143554058584475,0.011999999999999999,3pqz3i9s
0.009434346639648237,0.01500000000000001,3pqz3i9s
0.005063753543309181,0.003000000000000002,3pqz3i9s
0.4997537767520338,0.502,3pqz3i9s
0.012517559008083193,0.011000000000000005,3pqz3i9s
0.0086593734324855,0.008000000000000004,3pqz3i9s
0.49886884595996467,0.48900000000000027,3pqz3i9s
0.5002462231108543,0.49800000000000005,3pqz3i9s
0.01087546926273615,0.011000000000000005,3pqz3i9s
0.006568646329828038,0.010000000000000004,3pqz3i9s
0.008657786062248195,0.008000000000000004,3pqz3i9s
0.009616697373756722,0.009000000000000008,3pqz3i9s
0.00636205914446099,0.005999999999999998,3pqz3i9s
0.5011311540400174,0.5110000000000001,3pqz3i9s
0.004425604724790352,0.003000000000000002,3pqz3i9s
0.016051729564784064,0.011999999999999999,3pqz3i9s
0.010512200329007555,0.011999999999999999,3pqz3i9s
0.013696343244557924,0.017000000000000005,3pqz3i9s
0.009430262897179267,0.010000000000000004,sjor6uym
0.027412841239122635,0.024000000000000007,sjor6uym
0.01281926094854212,0.011999999999999999,sjor6uym
0.010300494466073902,0.01600000000000001,sjor6uym
0.020009590618458025,0.017000000000000005,sjor6uym
0.011682725474435125,0.010000000000000004,sjor6uym
0.4452593125284528,0.42299999999999993,sjor6uym
0.027821498065861906,0.03000000000000001,sjor6uym
0.009854074386386944,0.005999999999999998,sjor6uym
0.5540181720614953,0.5770000000000003,sjor6uym
0.01028979345866231,0.008000000000000004,sjor6uym
0.01993491758034269,0.021000000000000005,sjor6uym
0.44435057768269043,0.43300000000000005,sjor6uym
0.009672208723215728,0.012999999999999998,sjor6uym
0.011427900805492278,0.01500000000000001,sjor6uym
0.5554135095138537,0.567,sjor6uym
0.763508830212973,0.7520000000000003,sjor6uym
0.010074319516407908,0.012999999999999998,sjor6uym
0.19924406141243028,0.21100000000000008,sjor6uym
0.012804589418630488,0.009000000000000008,sjor6uym
0.12262934991380484,0.11400000000000005,27fp0fsx
0.010740092640597715,0.01500000000000001,27fp0fsx
0.08303120286076995,0.09600000000000002,27fp0fsx
0.014023234081259328,0.011000000000000005,27fp0fsx
0.01064905174272146,0.008000000000000004,27fp0fsx
0.37066217636844717,0.38500000000000023,27fp0fsx
0.02307680372996712,0.04000000000000001,27fp0fsx
0.27483869635305747,0.24999999999999994,27fp0fsx
0.7251558176330385,0.7500000000000001,27fp0fsx
0.011024103985618637,0.009000000000000008,27fp0fsx
0.012294451424368632,0.01600000000000001,27fp0fsx
0.016964121707608613,0.024000000000000007,27fp0fsx
0.010329646430549214,0.012999999999999998,27fp0fsx
0.6426180825565538,0.6420000000000001,27fp0fsx
0.12675205832295128,0.13099999999999998,27fp0fsx
0.38367801331391876,0.3780000000000002,27fp0fsx
0.008853979613158893,0.009000000000000008,27fp0fsx
0.3573819174434534,0.3580000000000001,27fp0fsx
0.01319963298546746,0.018000000000000002,27fp0fsx
0.003922670081810228,0.003000000000000002,27fp0fsx
0.4604664897053701,0.43600000000000005,1jj39oh1
0.450603543362714,0.44900000000000023,1jj39oh1
0.012613991655636444,0.011000000000000005,1jj39oh1
0.012393170647351523,0.012999999999999998,1jj39oh1
0.5395331366220183,0.5640000000000003,1jj39oh1
0.014381004355404946,0.023000000000000007,1jj39oh1
0.008580380965238185,0.004000000000000002,1jj39oh1
0.12305663873446446,0.129,1jj39oh1
0.02207453561634313,0.023000000000000007,1jj39oh1
0.014753975015506463,0.019,1jj39oh1
0.009835158752330278,0.011999999999999999,1jj39oh1
0.3749023511978715,0.33899999999999997,1jj39oh1
0.05875970018136709,0.06800000000000003,1jj39oh1
0.00805183607875688,0.011000000000000005,1jj39oh1
0.012072886297832482,0.011000000000000005,1jj39oh1
0.6250262612705784,0.6609999999999999,1jj39oh1
0.009251576102283755,0.005999999999999998,1jj39oh1
0.0347096315118348,0.035,1jj39oh1
0.031017120838303585,0.035,1jj39oh1
0.016934052686939954,0.02,1jj39oh1
0.014008597526709432,0.011999999999999999,14695bje
0.015444579839396873,0.02,14695bje
0.022561122305744957,0.024000000000000007,14695bje
0.0219968427916711,0.021000000000000005,14695bje
0.008838156312718507,0.004000000000000002,14695bje
0.010889713016766526,0.014000000000000007,14695bje
0.011512425943084222,0.011000000000000005,14695bje
0.018161073930450546,0.02200000000000001,14695bje
0.10877983025466095,0.10000000000000006,14695bje
0.011216824077152967,0.011000000000000005,14695bje
0.009004358920456094,0.011000000000000005,14695bje
0.04918179330005573,0.045000000000000005,14695bje
0.11340622610849953,0.09500000000000001,14695bje
0.04815116725076572,0.042000000000000016,14695bje
0.010527004481597716,0.011999999999999999,14695bje
0.9518447218032124,0.958,14695bje
0.9507998923332008,0.9550000000000004,14695bje
0.011214139334280294,0.01500000000000001,14695bje
0.014431765843494832,0.011999999999999999,14695bje
0.010373078036262452,0.010000000000000004,14695bje
0.011427711503538326,0.012999999999999998,19gijavd
0.003378225720388759,0.0010000000000000002,19gijavd
0.9307519831239217,0.944,19gijavd
0.006695024894571019,0.005999999999999998,19gijavd
0.4702027404042773,0.4760000000000003,19gijavd
0.011741660002752908,0.011999999999999999,19gijavd
0.009262832067630377,0.008000000000000004,19gijavd
0.006438436988027479,0.009000000000000008,19gijavd
0.06906737739110169,0.056000000000000036,19gijavd
0.006630981381619458,0.007000000000000003,19gijavd
0.008402054007141654,0.005999999999999998,19gijavd
0.023839733767382413,0.024000000000000007,19gijavd
0.011779945930302673,0.012999999999999998,19gijavd
0.019285972519639805,0.018000000000000002,19gijavd
0.009475585516492966,0.014000000000000007,19gijavd
0.011876876380138214,0.007000000000000003,19gijavd
0.9037651774672353,0.9149999999999999,19gijavd
0.09620989760706387,0.08500000000000003,19gijavd
0.5297566488625304,0.524,19gijavd
0.00906740821037564,0.008000000000000004,19gijavd
0.013572416786390967,0.007000000000000003,ay1ha68m
0.00878175159067312,0.008000000000000004,ay1ha68m
0.14477829791134023,0.14600000000000002,ay1ha68m
0.051331618941804956,0.037000000000000005,ay1ha68m
0.013266215572589989,0.018000000000000002,ay1ha68m
0.01592856775907729,0.021000000000000005,ay1ha68m
0.08033375434154519,0.07800000000000001,ay1ha68m
0.15173864388060204,0.15999999999999998,ay1ha68m
0.5289602513024833,0.5230000000000002,ay1ha68m
0.009091809076474201,0.011999999999999999,ay1ha68m
0.017375562644772274,0.02,ay1ha68m
0.016913354224369355,0.025,ay1ha68m
0.010456338540603162,0.011999999999999999,ay1ha68m
0.032482062120145205,0.035,ay1ha68m
0.01155659708137078,0.012999999999999998,ay1ha68m
0.5130754093425194,0.5150000000000002,ay1ha68m
0.48691793508044573,0.48500000000000015,ay1ha68m
0.4669604988073958,0.4740000000000003,ay1ha68m
0.5006315464817489,0.513,ay1ha68m
0.008948687414170873,0.009000000000000008,ay1ha68m
0.3184878009700636,0.3429999999999999,2rfsreex
0.014274164232728297,0.014000000000000007,2rfsreex
0.4053498154599171,0.3900000000000001,2rfsreex
0.29339035802873004,0.2750000000000002,2rfsreex
0.6801734483484076,0.7030000000000003,2rfsreex
0.5946501835211829,0.6100000000000003,2rfsreex
0.01716475646628223,0.01600000000000001,2rfsreex
0.6813231874787311,0.6569999999999999,2rfsreex
0.13277168520839103,0.14600000000000002,2rfsreex
0.14496604931134746,0.14400000000000004,2rfsreex
0.007139382170274218,0.005999999999999998,2rfsreex
0.017294758758054023,0.017000000000000005,2rfsreex
0.4489766477045932,0.42299999999999993,2rfsreex
0.00967727124060687,0.007000000000000003,2rfsreex
0.3390321749536072,0.3509999999999999,2rfsreex
0.17645515926937355,0.14900000000000005,2rfsreex
0.008309055215815285,0.011000000000000005,2rfsreex
0.2227092303705345,0.2300000000000001,2rfsreex
0.009284026327620511,0.009000000000000008,2rfsreex
0.012492315896504454,0.014000000000000007,2rfsreex


==> figures/small-graphs/markov_blanket.csv <==
full,estimate,id
0.037156686610070086,0.041000000000000016,150iu4dl
0.9999999999998013,1.0,150iu4dl
0.016530674410845624,0.01600000000000001,150iu4dl
0.9999999998841189,1.0,150iu4dl
0.04066739237276769,0.044000000000000004,150iu4dl
0.6398377684566342,0.641,150iu4dl
0.6922385955162659,0.6890000000000003,150iu4dl
0.02185724594129502,0.029000000000000012,150iu4dl
0.03302548951067888,0.03300000000000001,150iu4dl
0.02968628945295429,0.029000000000000012,150iu4dl
0.22766152791353036,0.243,28sm4kp9
0.9999994291354561,1.0,28sm4kp9
0.9615411841008509,0.9550000000000004,28sm4kp9
0.017132939170065253,0.010000000000000004,28sm4kp9
0.04996293599816445,0.05500000000000003,28sm4kp9
0.050745815044031396,0.05400000000000002,28sm4kp9
0.031152448153922697,0.03300000000000001,28sm4kp9
0.9818788114189364,0.9710000000000005,28sm4kp9
0.02908311555706227,0.029000000000000012,28sm4kp9
0.04767178052935902,0.05400000000000002,28sm4kp9
0.5855507139084385,0.5930000000000003,sv3m237j
0.02211695553748078,0.02600000000000001,sv3m237j
0.9999997537699233,1.0,sv3m237j
0.03341542343187774,0.035,sv3m237j
0.031004670758663394,0.024000000000000007,sv3m237j
0.5629987267530718,0.5599999999999999,sv3m237j
0.05034162777076955,0.04600000000000001,sv3m237j
0.2752831861885549,0.2970000000000001,sv3m237j
0.08520078295524101,0.099,sv3m237j
0.19349245813158247,0.203,sv3m237j
0.026598334100253345,0.02,46j19kwh
0.17532919908187083,0.15500000000000005,46j19kwh
0.049177773605366785,0.05300000000000002,46j19kwh
0.990911316758364,0.9880000000000007,46j19kwh
0.023084045198812568,0.017000000000000005,46j19kwh
0.9999999716971182,1.0,46j19kwh
0.025376232436663593,0.03200000000000001,46j19kwh
0.09655040358362875,0.09800000000000006,46j19kwh
0.027739168734928574,0.02600000000000001,46j19kwh
0.028534555785445604,0.034000000000000016,46j19kwh
0.29985703485883,0.262,3ij7bnye
0.17369049980854742,0.16100000000000006,3ij7bnye
0.6362401848078315,0.6809999999999999,3ij7bnye
0.9999999999800151,1.0,3ij7bnye
0.9999983672398516,1.0,3ij7bnye
0.7377752686974375,0.7580000000000002,3ij7bnye
0.9968871822187089,0.9990000000000007,3ij7bnye
0.29650890891515813,0.256,3ij7bnye
0.7017497227171515,0.737,3ij7bnye
0.9999999999998082,1.0,3ij7bnye
0.04781584616759821,0.042000000000000016,ijmljoy6
0.4446158677923615,0.4220000000000002,ijmljoy6
0.03410614802930874,0.028000000000000004,ijmljoy6
0.02571637020862376,0.018000000000000002,ijmljoy6
0.024118904330101918,0.023000000000000007,ijmljoy6
0.02659434718672659,0.03300000000000001,ijmljoy6
0.047128899922602746,0.058,ijmljoy6
0.9870477593551586,0.9840000000000001,ijmljoy6
0.27202584821580195,0.243,ijmljoy6
0.9999876113677082,1.0,ijmljoy6
0.026179197743136547,0.02200000000000001,2fc28ppm
0.02493780067256021,0.02,2fc28ppm
0.029132957580003904,0.027000000000000007,2fc28ppm
0.9999999999686646,1.0,2fc28ppm
0.8586380683686328,0.8710000000000003,2fc28ppm
0.019997824983682407,0.011999999999999999,2fc28ppm
0.9996989142274223,1.0,2fc28ppm
0.032035909579843376,0.03900000000000001,2fc28ppm
0.03811340413885526,0.041000000000000016,2fc28ppm
0.9804211944860542,0.9790000000000002,2fc28ppm
0.21334360360339363,0.23600000000000015,2qjtla0y
0.07965992408529754,0.08300000000000005,2qjtla0y
0.99999192212767,1.0,2qjtla0y
0.9973545238775563,0.9970000000000001,2qjtla0y
0.9995284727840049,1.0,2qjtla0y
0.03817516541900003,0.04300000000000001,2qjtla0y
0.929522887790988,0.919,2qjtla0y
0.052175728517283984,0.06699999999999999,2qjtla0y
0.04486969894968316,0.037000000000000005,2qjtla0y
0.8121926173295032,0.8110000000000004,2qjtla0y
0.03317522797849548,0.025,3gbp6a5t
0.84290979107115,0.8420000000000001,3gbp6a5t
0.047513725184266616,0.04700000000000001,3gbp6a5t
0.07285125448467751,0.07700000000000004,3gbp6a5t
0.10673573288830225,0.10100000000000005,3gbp6a5t
0.3787419957153392,0.37900000000000006,3gbp6a5t
0.9999990810076569,1.0,3gbp6a5t
0.09222832564493748,0.09500000000000001,3gbp6a5t
0.1871018671478357,0.19700000000000004,3gbp6a5t
0.8546653660711752,0.8649999999999999,3gbp6a5t
0.027318376647352576,0.023000000000000007,b7q7ppuz
0.06333475873159472,0.06800000000000003,b7q7ppuz
0.0404318179330814,0.034000000000000016,b7q7ppuz
0.27959169268653455,0.268,b7q7ppuz
0.0946503760288737,0.09500000000000001,b7q7ppuz
0.12362327271035349,0.10300000000000004,b7q7ppuz
0.08431092242484932,0.08700000000000002,b7q7ppuz
0.994568255003908,0.9960000000000002,b7q7ppuz
0.9999655787829167,1.0,b7q7ppuz
0.0664207992133217,0.05300000000000002,b7q7ppuz
0.9844337480612045,0.9780000000000006,3d21ojri
0.029665076591738785,0.02600000000000001,3d21ojri
0.07961461147174535,0.07900000000000001,3d21ojri
0.9162030339555305,0.9180000000000004,3d21ojri
0.9941646032725123,0.9930000000000005,3d21ojri
0.9880848972024638,0.9830000000000001,3d21ojri
0.1476184800155235,0.14600000000000002,3d21ojri
0.028426586059202754,0.024000000000000007,3d21ojri
0.9982402766297621,0.9970000000000001,3d21ojri
0.9998980272960858,1.0,3d21ojri
0.098320107545171,0.10699999999999998,2jf03qsa
0.28418780088038176,0.296,2jf03qsa
0.9990209063255739,0.9990000000000007,2jf03qsa
0.999977681908731,1.0,2jf03qsa
0.997283638261598,0.9990000000000007,2jf03qsa
0.07903242893274998,0.08700000000000002,2jf03qsa
0.019738795956966614,0.018000000000000002,2jf03qsa
0.9858632625409619,0.9860000000000001,2jf03qsa
0.9999999999965409,1.0,2jf03qsa
0.8483207895370712,0.8530000000000003,2jf03qsa
0.026347588457493964,0.03200000000000001,3pqz3i9s
0.020414503789074664,0.021000000000000005,3pqz3i9s
0.9999999999999822,1.0,3pqz3i9s
0.01991815325269132,0.014000000000000007,3pqz3i9s
0.034706874155176586,0.028000000000000004,3pqz3i9s
0.03493846525571684,0.035,3pqz3i9s
0.027245989891236475,0.03200000000000001,3pqz3i9s
0.026447467411222326,0.024000000000000007,3pqz3i9s
0.9999999998629316,1.0,3pqz3i9s
0.02921418254811712,0.028000000000000004,3pqz3i9s
0.05434746270209247,0.05000000000000001,sjor6uym
0.05336695258312243,0.056000000000000036,sjor6uym
0.0258663587867741,0.02600000000000001,sjor6uym
0.024430367785180214,0.031000000000000007,sjor6uym
0.022617840438436426,0.025,sjor6uym
0.9992910326947118,1.0,sjor6uym
0.9997683037817938,1.0,sjor6uym
0.963105918926661,0.9630000000000004,sjor6uym
0.04110281695204265,0.03300000000000001,sjor6uym
0.27248112045482037,0.23800000000000013,sjor6uym
0.7557836036707072,0.7630000000000001,27fp0fsx
0.09043247151650327,0.10000000000000006,27fp0fsx
0.0393392639412499,0.045000000000000005,27fp0fsx
0.025517508402601752,0.027000000000000007,27fp0fsx
1.0000000000000073,1.0,27fp0fsx
0.11374079049696777,0.14200000000000004,27fp0fsx
0.039231465296032025,0.056000000000000036,27fp0fsx
0.03394115086830317,0.036000000000000004,27fp0fsx
0.9999945214856394,1.0,27fp0fsx
0.2578901844254078,0.2530000000000001,27fp0fsx
0.5808716043464265,0.5870000000000003,1jj39oh1
0.10541999552732696,0.11300000000000006,1jj39oh1
0.06920318135548355,0.07300000000000001,1jj39oh1
0.045572603734698354,0.05100000000000001,1jj39oh1
0.999929039419262,1.0,1jj39oh1
0.051627425643035005,0.04600000000000001,1jj39oh1
0.999999627684012,1.0,1jj39oh1
0.030158152964282512,0.027000000000000007,1jj39oh1
0.3701632543064213,0.38500000000000023,1jj39oh1
0.1012084212177181,0.11000000000000007,1jj39oh1
0.03670090021333422,0.038000000000000006,14695bje
0.022203880884620032,0.024000000000000007,14695bje
0.9999967623472898,1.0,14695bje
0.03533533939109629,0.038000000000000006,14695bje
0.031589737176937145,0.025,14695bje
0.036911497883453756,0.04000000000000001,14695bje
0.030891928269665223,0.03200000000000001,14695bje
0.959562989431466,0.9650000000000004,14695bje
0.9999854800905119,1.0,14695bje
0.23208549680828958,0.20200000000000012,14695bje
0.9998343291868251,1.0,19gijavd
0.034120244094893136,0.035,19gijavd
0.999976540450218,1.0,19gijavd
0.029829479591216054,0.025,19gijavd
0.017192168147571258,0.014000000000000007,19gijavd
0.023665065275944506,0.019,19gijavd
0.9999596087972895,1.0,19gijavd
0.015198642753012484,0.01500000000000001,19gijavd
0.896716726485109,0.9049999999999998,19gijavd
0.028991675287646776,0.035,19gijavd
0.0389745730015474,0.04800000000000002,ay1ha68m
0.29681361507214715,0.30799999999999994,ay1ha68m
0.9999934065694506,1.0,ay1ha68m
0.03252817582431799,0.03200000000000001,ay1ha68m
0.3261280842687128,0.3499999999999999,ay1ha68m
0.3974280147917101,0.3880000000000002,ay1ha68m
0.620218838708921,0.6210000000000002,ay1ha68m
0.995939421102447,0.9970000000000001,ay1ha68m
0.02745478431547597,0.03200000000000001,ay1ha68m
0.03187901430085375,0.038000000000000006,ay1ha68m
0.9737470186593885,0.9780000000000006,2rfsreex
0.40112978962238965,0.3820000000000001,2rfsreex
0.32051777924073427,0.33199999999999996,2rfsreex
0.04336940857744907,0.038000000000000006,2rfsreex
0.9998129883854009,1.0,2rfsreex
0.3032077235722076,0.28800000000000014,2rfsreex
0.9999999989822292,1.0,2rfsreex
0.061594825758849656,0.06900000000000003,2rfsreex
0.7921367213844133,0.7790000000000001,2rfsreex
0.15571228329431086,0.168,2rfsreex


==> figures/small-graphs/path.csv <==
full,estimate,id
0.02636691657661007,0.023000000000000007,150iu4dl
0.036332189315423286,0.03200000000000001,150iu4dl
0.601078252091159,0.614,150iu4dl
0.07549707645482576,0.07200000000000002,150iu4dl
0.016866986012480354,0.02200000000000001,150iu4dl
0.017858624219666157,0.017000000000000005,150iu4dl
0.03841049153789433,0.037000000000000005,150iu4dl
0.027206410995116736,0.029000000000000012,150iu4dl
0.030360906508716572,0.035,150iu4dl
0.0183632225909676,0.01600000000000001,150iu4dl
0.01548658436769347,0.021000000000000005,150iu4dl
0.029188256175354733,0.037000000000000005,150iu4dl
0.49974923602587995,0.4780000000000003,150iu4dl
0.2453473227497005,0.23500000000000004,150iu4dl
0.024408736184912606,0.029000000000000012,150iu4dl
0.05409147706579002,0.035,150iu4dl
0.7546526772500957,0.7650000000000001,150iu4dl
0.023198743902476268,0.02600000000000001,150iu4dl
0.03695992595869233,0.024000000000000007,150iu4dl
0.5002507638583462,0.5220000000000004,150iu4dl
0.8962063662443233,0.8920000000000005,28sm4kp9
0.9052442787036757,0.9090000000000001,28sm4kp9
0.04981526723480265,0.058,28sm4kp9
0.0320169712172998,0.038000000000000006,28sm4kp9
0.07935082505396866,0.07900000000000001,28sm4kp9
0.013735060534617117,0.02,28sm4kp9
0.013509509615916758,0.014000000000000007,28sm4kp9
0.0947547473686391,0.091,28sm4kp9
0.021161872028538437,0.01600000000000001,28sm4kp9
0.03022908625798384,0.031000000000000007,28sm4kp9
0.019898553600484252,0.019,28sm4kp9
0.028393690574917786,0.029000000000000012,28sm4kp9
0.11422072502929959,0.116,28sm4kp9
0.0582827678214968,0.06300000000000001,28sm4kp9
0.1141931897478521,0.12700000000000003,28sm4kp9
0.010369951266752277,0.011000000000000005,28sm4kp9
0.020813601506809838,0.021000000000000005,28sm4kp9
0.014560782876592215,0.019,28sm4kp9
0.013986027992445556,0.02,28sm4kp9
0.06475152907591498,0.05300000000000002,28sm4kp9
0.011753984957378836,0.017000000000000005,sv3m237j
0.02862932283976036,0.029000000000000012,sv3m237j
0.3663387858052106,0.37,sv3m237j
0.029424961102340545,0.02600000000000001,sv3m237j
0.03172893025763847,0.03000000000000001,sv3m237j
0.05607043120280701,0.056000000000000036,sv3m237j
0.20160626040396182,0.21900000000000008,sv3m237j
0.47448611406159724,0.46900000000000003,sv3m237j
0.01581654829609352,0.017000000000000005,sv3m237j
0.5400700186356207,0.547,sv3m237j
0.45992989572927245,0.45300000000000024,sv3m237j
0.03986019895864512,0.036000000000000004,sv3m237j
0.08902895318167539,0.106,sv3m237j
0.038269318236222274,0.038000000000000006,sv3m237j
0.37803650749562884,0.39199999999999996,sv3m237j
0.5025247409300669,0.4880000000000003,sv3m237j
0.07756365245900224,0.08100000000000004,sv3m237j
0.03018660852103648,0.03300000000000001,sv3m237j
0.02787816944890913,0.025,sv3m237j
0.0296277918602522,0.042000000000000016,sv3m237j
0.01715244913820424,0.014000000000000007,46j19kwh
0.5653577227768151,0.5740000000000004,46j19kwh
0.2889003287889737,0.296,46j19kwh
0.4300127931466247,0.3910000000000001,46j19kwh
0.018974463334347373,0.014000000000000007,46j19kwh
0.013495752480518267,0.02,46j19kwh
0.054687416234039846,0.06399999999999999,46j19kwh
0.038678903191017085,0.036000000000000004,46j19kwh
0.013442850399840892,0.012999999999999998,46j19kwh
0.01952614909423031,0.023000000000000007,46j19kwh
0.5611511455799019,0.5970000000000002,46j19kwh
0.017663043928792505,0.011999999999999999,46j19kwh
0.434642249694345,0.42600000000000027,46j19kwh
0.2886999929815375,0.26700000000000007,46j19kwh
0.03182599678896161,0.03000000000000001,46j19kwh
0.05181731709613017,0.04300000000000001,46j19kwh
0.017082729921765058,0.011999999999999999,46j19kwh
0.016694279537173694,0.01500000000000001,46j19kwh
0.029889876088623406,0.035,46j19kwh
0.027431315297363305,0.02600000000000001,46j19kwh
0.41794321942888896,0.4430000000000001,3ij7bnye
0.13681974125128513,0.14200000000000004,3ij7bnye
0.03596776663586005,0.044000000000000004,3ij7bnye
0.2612355150593708,0.241,3ij7bnye
0.40667182115856,0.43600000000000005,3ij7bnye
0.11748290425282824,0.109,3ij7bnye
0.05265994117044592,0.056000000000000036,3ij7bnye
0.7181856296747895,0.7280000000000002,3ij7bnye
0.4620849900230062,0.44400000000000006,3ij7bnye
0.964032233275851,0.9559999999999998,3ij7bnye
0.9652581968409899,0.9610000000000003,3ij7bnye
0.2133028986145162,0.18800000000000006,3ij7bnye
0.034732962387572085,0.03900000000000001,3ij7bnye
0.06187514200463944,0.06100000000000002,3ij7bnye
0.23225204558955326,0.20600000000000007,3ij7bnye
0.07498404061556327,0.07999999999999999,3ij7bnye
0.033759898672717635,0.024000000000000007,3ij7bnye
0.5339408566732256,0.49600000000000033,3ij7bnye
0.15441861828838785,0.15699999999999997,3ij7bnye
0.7387644849404892,0.7590000000000005,3ij7bnye
0.3015668035517052,0.28500000000000014,ijmljoy6
0.10733006924686118,0.099,ijmljoy6
0.025026937981076528,0.037000000000000005,ijmljoy6
0.36165979381181684,0.34800000000000014,ijmljoy6
0.025920943498155012,0.03000000000000001,ijmljoy6
0.018181451555954024,0.02200000000000001,ijmljoy6
0.026936948978109537,0.028000000000000004,ijmljoy6
0.6313814607685714,0.6420000000000001,ijmljoy6
0.020942683143637425,0.029000000000000012,ijmljoy6
0.06440046880424218,0.07100000000000002,ijmljoy6
0.059218281112825365,0.05100000000000001,ijmljoy6
0.14705587233504092,0.1380000000000001,ijmljoy6
0.0674190137003604,0.07400000000000005,ijmljoy6
0.01876552852763728,0.01500000000000001,ijmljoy6
0.019358403986715313,0.02600000000000001,ijmljoy6
0.36210984160083587,0.34900000000000003,ijmljoy6
0.2951791610965993,0.30000000000000004,ijmljoy6
0.29308516539726875,0.2980000000000001,ijmljoy6
0.7048143937383798,0.7,ijmljoy6
0.027531609129055293,0.027000000000000007,ijmljoy6
0.500423877764635,0.5070000000000002,2fc28ppm
0.07107609519463988,0.06499999999999999,2fc28ppm
0.8785683281802522,0.8929999999999999,2fc28ppm
0.03752777605370793,0.036000000000000004,2fc28ppm
0.8689791943133415,0.879,2fc28ppm
0.015015424778129411,0.012999999999999998,2fc28ppm
0.013252659973248815,0.012999999999999998,2fc28ppm
0.03013483170836184,0.02,2fc28ppm
0.0244056307921309,0.017000000000000005,2fc28ppm
0.018457107644710258,0.010000000000000005,2fc28ppm
0.4995761222040451,0.493,2fc28ppm
0.032058428599924,0.031000000000000007,2fc28ppm
0.014589894847150469,0.010000000000000005,2fc28ppm
0.12110353066208283,0.10699999999999998,2fc28ppm
0.027027453848554907,0.02,2fc28ppm
0.02295281199877039,0.02200000000000001,2fc28ppm
0.06902566307058168,0.06800000000000003,2fc28ppm
0.017798458363487247,0.017000000000000005,2fc28ppm
0.014453526992699282,0.008000000000000004,2fc28ppm
0.10947462994870563,0.099,2fc28ppm
0.16344538716253112,0.16499999999999998,2qjtla0y
0.2338934887515765,0.21200000000000002,2qjtla0y
0.3304915008406181,0.3400000000000002,2qjtla0y
0.045823144132325216,0.042000000000000016,2qjtla0y
0.9007214882311684,0.901,2qjtla0y
0.9206644687947322,0.9159999999999998,2qjtla0y
0.17631789108346602,0.1830000000000001,2qjtla0y
0.07337939117466799,0.07300000000000001,2qjtla0y
0.10894835067186481,0.11900000000000005,2qjtla0y
0.2605729697315778,0.256,2qjtla0y
0.35922259364696985,0.33400000000000024,2qjtla0y
0.07036161171415091,0.06900000000000003,2qjtla0y
0.3563879773276549,0.33300000000000013,2qjtla0y
0.4944190766654658,0.4829999999999999,2qjtla0y
0.1316511231825934,0.1380000000000001,2qjtla0y
0.09919273881581273,0.099,2qjtla0y
0.06967462402645483,0.07400000000000005,2qjtla0y
0.5823112130784488,0.5920000000000001,2qjtla0y
0.3852231343331366,0.39700000000000024,2qjtla0y
0.09324184478324937,0.09300000000000005,2qjtla0y
0.1856223118672059,0.172,3gbp6a5t
0.03548835449636769,0.02600000000000001,3gbp6a5t
0.034114890195386265,0.027000000000000007,3gbp6a5t
0.21386727639244651,0.22700000000000012,3gbp6a5t
0.48972453574731734,0.5050000000000003,3gbp6a5t
0.06479963391131512,0.06499999999999999,3gbp6a5t
0.3871220350347397,0.3990000000000002,3gbp6a5t
0.5922275410602428,0.5730000000000003,3gbp6a5t
0.4170102920764952,0.43,3gbp6a5t
0.1891362612436018,0.17599999999999996,3gbp6a5t
0.03881773995000859,0.027000000000000007,3gbp6a5t
0.4077721044372605,0.4270000000000002,3gbp6a5t
0.054509995039760215,0.045000000000000005,3gbp6a5t
0.04721970330887252,0.04000000000000001,3gbp6a5t
0.2875468727205771,0.28400000000000014,3gbp6a5t
0.5353449182825236,0.519,3gbp6a5t
0.02430881131724097,0.014000000000000007,3gbp6a5t
0.06650828573582096,0.06800000000000003,3gbp6a5t
0.420775091733401,0.42299999999999993,3gbp6a5t
0.3684011190532843,0.36500000000000005,3gbp6a5t
0.34625356073362124,0.352,b7q7ppuz
0.03727787544390668,0.041000000000000016,b7q7ppuz
0.05689756083389798,0.05300000000000002,b7q7ppuz
0.03559750888592194,0.04600000000000001,b7q7ppuz
0.06167126945852532,0.05100000000000001,b7q7ppuz
0.06160703190713786,0.05700000000000002,b7q7ppuz
0.6554183872458005,0.6179999999999999,b7q7ppuz
0.05383788752158372,0.05300000000000002,b7q7ppuz
0.033518539358926985,0.03300000000000001,b7q7ppuz
0.34698527993917994,0.3560000000000001,b7q7ppuz
0.059035551830548656,0.06499999999999999,b7q7ppuz
0.10619347248280205,0.09500000000000001,b7q7ppuz
0.06709284721110466,0.06800000000000003,b7q7ppuz
0.14213953239278132,0.15500000000000005,b7q7ppuz
0.05919207727033981,0.058,b7q7ppuz
0.14189748758896367,0.11800000000000006,b7q7ppuz
0.345104310743502,0.37,b7q7ppuz
0.34457003342842135,0.3820000000000001,b7q7ppuz
0.04906433883944329,0.05100000000000001,b7q7ppuz
0.6519386554184183,0.648,b7q7ppuz
0.5254763815826595,0.5140000000000003,3d21ojri
0.12332295973248739,0.12299999999999997,3d21ojri
0.47033574852652804,0.462,3d21ojri
0.4695928010177708,0.479,3d21ojri
0.08297312317797588,0.07900000000000001,3d21ojri
0.457057863684867,0.4430000000000001,3d21ojri
0.19796851272249147,0.18900000000000008,3d21ojri
0.12694907611817854,0.129,3d21ojri
0.7980149773062898,0.8129999999999998,3d21ojri
0.2197279032770562,0.21200000000000002,3d21ojri
0.5176177098356282,0.5360000000000001,3d21ojri
0.8495942389527377,0.8649999999999999,3d21ojri
0.12199619550740962,0.116,3d21ojri
0.08069757540704939,0.07900000000000001,3d21ojri
0.49415395693756214,0.46900000000000003,3d21ojri
0.3021753690273795,0.279,3d21ojri
0.08444003543464693,0.075,3d21ojri
0.5051791431865351,0.53,3d21ojri
0.4677097106491,0.48200000000000004,3d21ojri
0.20099410240387797,0.1860000000000001,3d21ojri
0.05421005921603332,0.058,2jf03qsa
0.9358164197925444,0.9430000000000004,2jf03qsa
0.9358521301092387,0.9490000000000005,2jf03qsa
0.017827366886010866,0.011000000000000005,2jf03qsa
0.016916752252965718,0.007000000000000003,2jf03qsa
0.8211222556217211,0.8179999999999998,2jf03qsa
0.015925817215422088,0.007000000000000003,2jf03qsa
0.9834303339425579,0.9919999999999998,2jf03qsa
0.210558034788236,0.21200000000000002,2jf03qsa
0.144249805020284,0.14400000000000004,2jf03qsa
0.9397606607348375,0.9470000000000002,2jf03qsa
0.9421697268190016,0.9510000000000002,2jf03qsa
0.021598093132791842,0.01600000000000001,2jf03qsa
0.05873162851009178,0.04700000000000001,2jf03qsa
0.15160116916785962,0.153,2jf03qsa
0.20535785268857082,0.21100000000000008,2jf03qsa
0.3281194307585371,0.353,2jf03qsa
0.06417368289454413,0.05700000000000002,2jf03qsa
0.04946982052860913,0.037000000000000005,2jf03qsa
0.1788777443754131,0.182,2jf03qsa
0.019929229684334148,0.025,3pqz3i9s
0.018168428941844793,0.02,3pqz3i9s
0.01712418896328235,0.01600000000000001,3pqz3i9s
0.017669676891154576,0.023000000000000007,3pqz3i9s
0.010900406041440413,0.009000000000000008,3pqz3i9s
0.49975377675209015,0.502,3pqz3i9s
0.022962058693652514,0.023000000000000007,3pqz3i9s
0.019828232871727292,0.018000000000000002,3pqz3i9s
0.4988688459599645,0.48900000000000027,3pqz3i9s
0.500246223110905,0.49800000000000005,3pqz3i9s
0.01386868325646325,0.012999999999999998,3pqz3i9s
0.01240275126394543,0.014000000000000007,3pqz3i9s
0.019606121144815625,0.02200000000000001,3pqz3i9s
0.020724930772464577,0.024000000000000007,3pqz3i9s
0.017627728529571052,0.017000000000000005,3pqz3i9s
0.5011311540400173,0.5110000000000001,3pqz3i9s
0.015994142879320508,0.019,3pqz3i9s
0.021539067638217013,0.021000000000000005,3pqz3i9s
0.01872395810591938,0.017000000000000005,3pqz3i9s
0.022575735252885434,0.027000000000000007,3pqz3i9s
0.019707255227487498,0.02,sjor6uym
0.4293299148258904,0.40100000000000013,sjor6uym
0.20477542232716087,0.21300000000000013,sjor6uym
0.01661121409867441,0.024000000000000007,sjor6uym
0.20313715360383197,0.21,sjor6uym
0.030136791434462275,0.038000000000000006,sjor6uym
0.44533928186408134,0.42299999999999993,sjor6uym
0.430165047571822,0.4149999999999999,sjor6uym
0.02685307896665903,0.03200000000000001,sjor6uym
0.5541708048990633,0.5770000000000003,sjor6uym
0.02032706172350246,0.024000000000000007,sjor6uym
0.20467610503185726,0.22099999999999997,sjor6uym
0.44437965574136146,0.43300000000000005,sjor6uym
0.021075535945061986,0.027000000000000007,sjor6uym
0.022051182816109894,0.03000000000000001,sjor6uym
0.5554685980615849,0.567,sjor6uym
0.7711697070994958,0.7560000000000004,sjor6uym
0.021369638051185365,0.02600000000000001,sjor6uym
0.2102926019985284,0.22099999999999997,sjor6uym
0.20372000031596404,0.2160000000000001,sjor6uym
0.4938946759728854,0.4810000000000001,27fp0fsx
0.0202031206474878,0.027000000000000007,27fp0fsx
0.09211374577214149,0.10400000000000001,27fp0fsx
0.43277394509728495,0.4460000000000002,27fp0fsx
0.030955804959034425,0.038000000000000006,27fp0fsx
0.43724481471876414,0.45300000000000024,27fp0fsx
0.03033723801339779,0.05000000000000001,27fp0fsx
0.27483956081634614,0.24999999999999994,27fp0fsx
0.7251566935279803,0.7500000000000001,27fp0fsx
0.035351101245619056,0.036000000000000004,27fp0fsx
0.25515791822145395,0.23200000000000004,27fp0fsx
0.3018016548492041,0.3120000000000001,27fp0fsx
0.030372106251207533,0.03300000000000001,27fp0fsx
0.642618082556554,0.6420000000000001,27fp0fsx
0.303755616924966,0.314,27fp0fsx
0.4923060601608876,0.4760000000000003,27fp0fsx
0.024902807401503066,0.027000000000000007,27fp0fsx
0.35738191744345327,0.3580000000000001,27fp0fsx
0.258015195556562,0.241,27fp0fsx
0.026841871411298276,0.037000000000000005,27fp0fsx
0.46046649477604495,0.43600000000000005,1jj39oh1
0.466556758975514,0.46599999999999997,1jj39oh1
0.023131445200268736,0.019,1jj39oh1
0.07792012478851079,0.06900000000000003,1jj39oh1
0.5395331443712464,0.5640000000000003,1jj39oh1
0.027100375080216142,0.023000000000000007,1jj39oh1
0.12433723025915752,0.11800000000000006,1jj39oh1
0.1353952161304182,0.143,1jj39oh1
0.1214575288965883,0.132,1jj39oh1
0.0300617982707773,0.029000000000000012,1jj39oh1
0.07240144865274083,0.086,1jj39oh1
0.37490259252335145,0.33899999999999997,1jj39oh1
0.0742947460876676,0.08900000000000001,1jj39oh1
0.022204195634830805,0.029000000000000012,1jj39oh1
0.02404439071551888,0.028000000000000004,1jj39oh1
0.6250265759944086,0.6609999999999999,1jj39oh1
0.0774981532067912,0.091,1jj39oh1
0.04365150898272391,0.04800000000000002,1jj39oh1
0.25844236861233116,0.25499999999999995,1jj39oh1
0.030795638777183405,0.037000000000000005,1jj39oh1
0.12866798517832936,0.11500000000000005,14695bje
0.016635550913988245,0.02200000000000001,14695bje
0.03780899765843322,0.038000000000000006,14695bje
0.036573414546584415,0.035,14695bje
0.010129273251743067,0.005999999999999998,14695bje
0.013027929045234896,0.01500000000000001,14695bje
0.0157993937873616,0.012999999999999998,14695bje
0.024353968115109204,0.02600000000000001,14695bje
0.11082289480112897,0.10300000000000004,14695bje
0.027394919475612168,0.031000000000000007,14695bje
0.02427378374320385,0.031000000000000007,14695bje
0.049181867883099396,0.045000000000000005,14695bje
0.13019839835406202,0.116,14695bje
0.04815119325122683,0.042000000000000016,14695bje
0.013813429847952042,0.01600000000000001,14695bje
0.9518447551180038,0.958,14695bje
0.9507999689616212,0.9550000000000004,14695bje
0.032131647846196466,0.036000000000000004,14695bje
0.03418697939575332,0.03000000000000001,14695bje
0.012395536842265884,0.011999999999999999,14695bje
0.016703884921749547,0.017000000000000005,19gijavd
0.06616853041815471,0.056000000000000036,19gijavd
0.9307630582005858,0.944,19gijavd
0.031952055365530085,0.03300000000000001,19gijavd
0.4702033509795795,0.4760000000000003,19gijavd
0.0235127025181391,0.02600000000000001,19gijavd
0.018247729356626725,0.02,19gijavd
0.47113303329799544,0.48700000000000004,19gijavd
0.06907348366589204,0.056000000000000036,19gijavd
0.00913272370444521,0.010000000000000004,19gijavd
0.04888370058890515,0.045000000000000005,19gijavd
0.0777223924836957,0.07900000000000001,19gijavd
0.013650551918694754,0.01500000000000001,19gijavd
0.04998075639190824,0.05000000000000001,19gijavd
0.04351054793318907,0.05200000000000002,19gijavd
0.018787963059674027,0.01600000000000001,19gijavd
0.9037654131335732,0.9149999999999999,19gijavd
0.09621005395363587,0.08500000000000003,19gijavd
0.5297587902489731,0.524,19gijavd
0.01611513517400035,0.017000000000000005,19gijavd
0.02257613620960796,0.01600000000000001,ay1ha68m
0.021368290920826122,0.02,ay1ha68m
0.39956288367882437,0.3910000000000001,ay1ha68m
0.20258758143477665,0.20200000000000012,ay1ha68m
0.025122738047339374,0.03300000000000001,ay1ha68m
0.04376455466078408,0.05000000000000001,ay1ha68m
0.0855946454500356,0.084,ay1ha68m
0.4437208160809394,0.442,ay1ha68m
0.529822562652941,0.5230000000000002,ay1ha68m
0.01905639700140583,0.021000000000000005,ay1ha68m
0.026371748143014576,0.029000000000000012,ay1ha68m
0.018696833742294017,0.029000000000000012,ay1ha68m
0.04086343282936565,0.034000000000000016,ay1ha68m
0.23783487001940393,0.23500000000000004,ay1ha68m
0.02539478007540531,0.03000000000000001,ay1ha68m
0.5130779687518897,0.5150000000000002,ay1ha68m
0.48691950055396593,0.48500000000000015,ay1ha68m
0.46857762679813836,0.4760000000000003,ay1ha68m
0.5038161140823828,0.5150000000000002,ay1ha68m
0.028631655207765068,0.035,ay1ha68m
0.3185101657914338,0.3429999999999999,2rfsreex
0.36571560529288727,0.32399999999999995,2rfsreex
0.40534981571849926,0.3900000000000001,2rfsreex
0.3019138136541533,0.2830000000000001,2rfsreex
0.6883262467621827,0.7100000000000003,2rfsreex
0.5946501837992452,0.6100000000000003,2rfsreex
0.30564278356150315,0.33300000000000013,2rfsreex
0.6813625253241963,0.6569999999999999,2rfsreex
0.38758372367050026,0.36099999999999993,2rfsreex
0.4945049604403412,0.502,2rfsreex
0.1884565390507679,0.19400000000000006,2rfsreex
0.2943833574376559,0.28099999999999997,2rfsreex
0.5003063339136794,0.47700000000000026,2rfsreex
0.16553872029644418,0.16900000000000004,2rfsreex
0.4429949238574915,0.45400000000000024,2rfsreex
0.37660155704402704,0.357,2rfsreex
0.21050561826362998,0.22300000000000006,2rfsreex
0.32518176768909507,0.33899999999999997,2rfsreex
0.3026554962807253,0.2720000000000002,2rfsreex
0.4213164707092416,0.41300000000000026,2rfsreex

